FEniCS-preCICE: Coupling FEniCS to other Simulation Software

The new software FEniCS-preCICE is a middle software layer, sitting in between the existing finite-element library FEniCS and the coupling library preCICE. The middle layer simplifies coupling (existing) FEniCS application codes to other simulation software via preCICE. To this end, FEniCS-preCICE converts between FEniCS and preCICE mesh and data structures, provides easy-to-use coupling conditions, and manages data checkpointing for implicit coupling. The new software is a library itself and follows a FEniCS-native style. Only a few lines of additional code are necessary to prepare a FEniCS application code for coupling. We illustrate the functionality of FEniCS-preCICE by two examples: a FEniCS heat conduction code coupled to OpenFOAM and a FEniCS linear elasticity code coupled to SU2. The results of both scenarios are compared with other simulation software showing good agreement.

==> images/fsi/compare_data_dealii_fenics_fsi.csv <==
time, tip_displ_dealii, tip_displ_fenics
0.01,8.7377168841e-06,9.1090955133e-06
0.06,0.0006288803009906,0.0006284598947236
0.11,0.0025638402655097,0.0025641010020537
0.16,0.0077456599519684,0.0077430455084482
0.21,0.0159723134413584,0.0159645090012652
0.2600000000000001,0.0267750917895092,0.0267584091553915
0.3100000000000001,0.0384898620198772,0.0384598442272395
0.3600000000000002,0.0512516739668584,0.0512158360676692
0.4100000000000002,0.0655459859262628,0.0655007449206342
0.4600000000000002,0.081867149424165,0.08181617870519
0.5100000000000002,0.0992171123349158,0.0991402675634264
0.5600000000000003,0.1156708107379628,0.1155621897642676
0.6100000000000003,0.1301956103153306,0.1300433151334077
0.6600000000000004,0.1425691628404089,0.1423898930904509
0.7100000000000004,0.153776335905332,0.1535686612469897
0.7600000000000005,0.1631128145417427,0.1628749306552325
0.8100000000000005,0.1697614452610587,0.1694657333624048
0.8600000000000005,0.1718331511708765,0.171468901686487
0.9100000000000006,0.1697957668982507,0.1693748296412428
0.9600000000000006,0.1641965071177182,0.1637410525024748
1.0100000000000007,0.1565104390658825,0.1560395796746882
1.0600000000000007,0.1461747535402035,0.1456618399188468
1.1100000000000008,0.1327997408572185,0.1322395693835274
1.1600000000000008,0.1160089668035429,0.1153938112592
1.2100000000000009,0.097247761830504,0.096640331948477
1.260000000000001,0.0782171448587044,0.0776356216005218
1.310000000000001,0.059853883447433,0.059323264824133
1.360000000000001,0.0421001060356837,0.0415818990376499
1.410000000000001,0.0243757397298035,0.0238839058723285
1.460000000000001,0.0076798895620089,0.0072338455547629
1.5100000000000011,-0.0067596977196061,-0.0070918980520282
1.5600000000000012,-0.0171736314145386,-0.0173848593013143
1.6100000000000012,-0.0240692506984839,-0.0241760168265859
1.6600000000000013,-0.0278028314925023,-0.0278442326868034
1.7100000000000013,-0.0293609541311816,-0.0293287982210931
1.7600000000000013,-0.0275661720582064,-0.0274119208996769
1.8100000000000014,-0.0218725329416468,-0.0215801232801569
1.8600000000000014,-0.0118215160473431,-0.0114071272947712
1.9100000000000015,0.0010407206984009,0.0014927284671006
1.9600000000000015,0.0154681325967942,0.0159378455358975
2.010000000000001,0.0307974211208283,0.0312671902901979
2.06,0.0475095454033968,0.0480251247049111
2.109999999999999,0.0658633630269291,0.0663665726314661
2.159999999999998,0.084677842173664,0.0851214852656618
2.209999999999997,0.102451998648939,0.1027258029597408
2.259999999999996,0.1176368244959329,0.1177479265479984
2.3099999999999947,0.1307458786109144,0.130707363370226
2.3599999999999937,0.1419605021093567,0.1418168072266347
2.4099999999999926,0.1516695846197143,0.1513721039218392
2.4599999999999915,0.1582091282284552,0.1576948742836178
2.5099999999999905,0.1608900521638289,0.1601240809538398
2.5599999999999894,0.1592277921137116,0.158249160691751
2.6099999999999883,0.1547576018426687,0.1536592486875082
2.6599999999999873,0.1481348215144008,0.1469268302371865
2.709999999999986,0.1395428286631984,0.138227880314081
2.759999999999985,0.1280790512298423,0.1265959179493439
2.809999999999984,0.1137363011048027,0.1121582325815294
2.859999999999983,0.0976867834118789,0.0960792163172043
2.909999999999982,0.0814750383258567,0.079971006413865
2.959999999999981,0.0661195926270242,0.0646972363000652
3.00999999999998,0.0510539549807875,0.0497213339169532
3.0599999999999787,0.0362204635822579,0.0349362332878805
3.1099999999999777,0.0217984905142141,0.0206652907096689
3.1599999999999766,0.0097176538016522,0.0088222888717633
3.2099999999999755,0.0006801688865564,8.15985365973e-05
3.2599999999999745,-0.0049296723860518,-0.0052887681676675
3.3099999999999734,-0.0084305060286648,-0.0086484739389313
3.3599999999999723,-0.0098341762620503,-0.0099381672932109
3.4099999999999713,-0.0088682584506772,-0.0088398749278419
3.45999999999997,-0.0042841235612414,-0.0040520390515098
3.509999999999969,0.0037080915149192,0.0040700318309507
3.559999999999968,0.0140947652320338,0.0145329385872186
3.609999999999967,0.0255221869268527,0.0259134406462167
3.659999999999966,0.0375812152408774,0.0379963333403309
3.709999999999965,0.0509006449366729,0.0513718544596743
3.759999999999964,0.0655085751790336,0.0660892881839922
3.8099999999999627,0.0807931808730547,0.0813422480979407
3.8599999999999617,0.0948628649064881,0.0952908926225499
3.9099999999999606,0.1071191262009385,0.1073548671853314
3.9599999999999596,0.1173196065090129,0.1174460927705422
4.009999999999959,0.1265440579575715,0.1266030879089132
4.059999999999958,0.1342789691175627,0.1342191564334361
4.109999999999957,0.139890648413986,0.1395964973303387
4.159999999999956,0.1419556145527796,0.1413444403366042
4.209999999999955,0.1408149741136993,0.1399664109772803
4.259999999999954,0.1372150434949652,0.1362131840236396
4.3099999999999525,0.132231740353167,0.1311532076344524
4.3599999999999515,0.1256210458108997,0.1243515014673342
4.40999999999995,0.1167050448097296,0.1152235864954065
4.459999999999949,0.1054049867973412,0.1037004168083884
4.509999999999948,0.0925763454994065,0.0908528794587476
4.559999999999947,0.0798731222572026,0.0782100929019815
4.609999999999946,0.0677035627072406,0.0661485807642779
4.659999999999945,0.0560627825243142,0.0545078658262362
4.709999999999944,0.0441214549115067,0.0425957891942028
4.759999999999943,0.0327511406429811,0.0313395754199531
4.809999999999942,0.0228406337570769,0.0217141736262855
4.859999999999941,0.0158434846901588,0.0150426366373383
4.90999999999994,0.0112653798539015,0.0107089991211618
4.959999999999939,0.0086037223706788,0.0082274174420647


==> images/plate/of-fe_linedata.csv <==
p, U0, U1, U2, T, p_rgh, vtkValidPointMask, arc_length, Points0, Points1, Points2
1.035e+05,0.1,0,0,300,1.035e+05,1,0,-0.5,0.01,0
1.035e+05,0.10003,-3.6891e-05,0,300,1.035e+05,1,0.0035,-0.4965,0.01,0
1.035e+05,0.10006,-7.3782e-05,0,300,1.035e+05,1,0.007,-0.493,0.01,0
1.035e+05,0.10009,-0.00011067,0,300.01,1.035e+05,1,0.0105,-0.4895,0.01,0
1.035e+05,0.10013,-0.00014094,0,300.01,1.035e+05,1,0.014,-0.486,0.01,0
1.035e+05,0.10019,-0.00016347,0,300.01,1.035e+05,1,0.0175,-0.4825,0.01,0
1.035e+05,0.10025,-0.000186,0,300.01,1.035e+05,1,0.021,-0.479,0.01,0
1.035e+05,0.10031,-0.00020852,0,300.01,1.035e+05,1,0.0245,-0.4755,0.01,0
1.035e+05,0.10039,-0.00022967,0,300.02,1.035e+05,1,0.028,-0.472,0.01,0
1.035e+05,0.10048,-0.00025081,0,300.02,1.035e+05,1,0.0315,-0.4685,0.01,0
1.035e+05,0.10056,-0.00027195,0,300.02,1.035e+05,1,0.035,-0.465,0.01,0
1.035e+05,0.10066,-0.00029249,0,300.02,1.035e+05,1,0.0385,-0.4615,0.01,0
1.035e+05,0.10077,-0.00031261,0,300.03,1.035e+05,1,0.042,-0.458,0.01,0
1.035e+05,0.10088,-0.00033274,0,300.03,1.035e+05,1,0.0455,-0.4545,0.01,0
1.035e+05,0.10099,-0.00035269,0,300.03,1.035e+05,1,0.049,-0.451,0.01,0
1.035e+05,0.10112,-0.00037213,0,300.03,1.035e+05,1,0.0525,-0.4475,0.01,0
1.035e+05,0.10126,-0.00039156,0,300.04,1.035e+05,1,0.056,-0.444,0.01,0
1.035e+05,0.10139,-0.000411,0,300.04,1.035e+05,1,0.0595,-0.4405,0.01,0
1.035e+05,0.10154,-0.00042994,0,300.04,1.035e+05,1,0.063,-0.437,0.01,0
1.035e+05,0.10169,-0.00044888,0,300.04,1.035e+05,1,0.0665,-0.4335,0.01,0
1.035e+05,0.10185,-0.00046782,0,300.05,1.035e+05,1,0.07,-0.43,0.01,0
1.035e+05,0.10202,-0.00048647,0,300.05,1.035e+05,1,0.0735,-0.4265,0.01,0
1.035e+05,0.10219,-0.00050504,0,300.05,1.035e+05,1,0.077,-0.423,0.01,0
1.035e+05,0.10236,-0.00052362,0,300.05,1.035e+05,1,0.0805,-0.4195,0.01,0
1.035e+05,0.10255,-0.00054203,0,300.06,1.035e+05,1,0.084,-0.416,0.01,0
1.035e+05,0.10274,-0.00056035,0,300.06,1.035e+05,1,0.0875,-0.4125,0.01,0
1.035e+05,0.10294,-0.00057867,0,300.06,1.035e+05,1,0.091,-0.409,0.01,0
1.035e+05,0.10314,-0.00059688,0,300.07,1.035e+05,1,0.0945,-0.4055,0.01,0
1.035e+05,0.10336,-0.00061503,0,300.07,1.035e+05,1,0.098,-0.402,0.01,0
1.035e+05,0.10357,-0.00063318,0,300.07,1.035e+05,1,0.1015,-0.3985,0.01,0
1.035e+05,0.10379,-0.00065126,0,300.08,1.035e+05,1,0.105,-0.395,0.01,0
1.035e+05,0.10403,-0.0006693,0,300.08,1.035e+05,1,0.1085,-0.3915,0.01,0
1.035e+05,0.10426,-0.00068734,0,300.08,1.035e+05,1,0.112,-0.388,0.01,0
1.035e+05,0.1045,-0.00070535,0,300.09,1.035e+05,1,0.1155,-0.3845,0.01,0
1.035e+05,0.10475,-0.00072334,0,300.09,1.035e+05,1,0.119,-0.381,0.01,0
1.035e+05,0.105,-0.00074132,0,300.09,1.035e+05,1,0.1225,-0.3775,0.01,0
1.035e+05,0.10526,-0.0007593,0,300.1,1.035e+05,1,0.126,-0.374,0.01,0
1.035e+05,0.10553,-0.00077728,0,300.1,1.035e+05,1,0.1295,-0.3705,0.01,0
1.035e+05,0.1058,-0.00079526,0,300.11,1.035e+05,1,0.133,-0.367,0.01,0
1.035e+05,0.10608,-0.00081326,0,300.11,1.035e+05,1,0.1365,-0.3635,0.01,0
1.035e+05,0.10637,-0.00083126,0,300.11,1.035e+05,1,0.14,-0.36,0.01,0
1.035e+05,0.10666,-0.00084927,0,300.12,1.035e+05,1,0.1435,-0.3565,0.01,0
1.035e+05,0.10696,-0.00086734,0,300.12,1.035e+05,1,0.147,-0.353,0.01,0
1.035e+05,0.10726,-0.0008854,0,300.13,1.035e+05,1,0.1505,-0.3495,0.01,0
1.035e+05,0.10757,-0.00090349,0,300.13,1.035e+05,1,0.154,-0.346,0.01,0
1.035e+05,0.10789,-0.00092164,0,300.13,1.035e+05,1,0.1575,-0.3425,0.01,0
1.035e+05,0.10821,-0.00093978,0,300.14,1.035e+05,1,0.161,-0.339,0.01,0
1.035e+05,0.10854,-0.000958,0,300.14,1.035e+05,1,0.1645,-0.3355,0.01,0
1.035e+05,0.10888,-0.00097625,0,300.15,1.035e+05,1,0.168,-0.332,0.01,0
1.035e+05,0.10922,-0.00099451,0,300.15,1.035e+05,1,0.1715,-0.3285,0.01,0
1.035e+05,0.10957,-0.0010129,0,300.16,1.035e+05,1,0.175,-0.325,0.01,0
1.035e+05,0.10992,-0.0010313,0,300.16,1.035e+05,1,0.1785,-0.3215,0.01,0
1.035e+05,0.11029,-0.0010497,0,300.17,1.035e+05,1,0.182,-0.318,0.01,0
1.035e+05,0.11066,-0.0010682,0,300.17,1.035e+05,1,0.1855,-0.3145,0.01,0
1.035e+05,0.11103,-0.0010867,0,300.18,1.035e+05,1,0.189,-0.311,0.01,0
1.035e+05,0.11141,-0.0011053,0,300.18,1.035e+05,1,0.1925,-0.3075,0.01,0
1.035e+05,0.1118,-0.001124,0,300.19,1.035e+05,1,0.196,-0.304,0.01,0
1.035e+05,0.11219,-0.0011427,0,300.19,1.035e+05,1,0.1995,-0.3005,0.01,0
1.035e+05,0.11259,-0.0011615,0,300.2,1.035e+05,1,0.203,-0.297,0.01,0
1.035e+05,0.113,-0.0011803,0,300.2,1.035e+05,1,0.2065,-0.2935,0.01,0
1.035e+05,0.11341,-0.0011992,0,300.21,1.035e+05,1,0.21,-0.29,0.01,0
1.035e+05,0.11383,-0.0012182,0,300.22,1.035e+05,1,0.2135,-0.2865,0.01,0
1.035e+05,0.11426,-0.0012372,0,300.22,1.035e+05,1,0.217,-0.283,0.01,0
1.035e+05,0.11469,-0.0012563,0,300.23,1.035e+05,1,0.2205,-0.2795,0.01,0
1.035e+05,0.11513,-0.0012754,0,300.24,1.035e+05,1,0.224,-0.276,0.01,0
1.035e+05,0.11558,-0.0012947,0,300.24,1.035e+05,1,0.2275,-0.2725,0.01,0
1.035e+05,0.11603,-0.0013139,0,300.25,1.035e+05,1,0.231,-0.269,0.01,0
1.035e+05,0.11649,-0.0013333,0,300.26,1.035e+05,1,0.2345,-0.2655,0.01,0
1.035e+05,0.11696,-0.0013526,0,300.26,1.035e+05,1,0.238,-0.262,0.01,0
1.035e+05,0.11743,-0.0013721,0,300.27,1.035e+05,1,0.2415,-0.2585,0.01,0
1.035e+05,0.11791,-0.0013916,0,300.28,1.035e+05,1,0.245,-0.255,0.01,0
1.035e+05,0.1184,-0.0014112,0,300.28,1.035e+05,1,0.2485,-0.2515,0.01,0
1.035e+05,0.11889,-0.0014308,0,300.29,1.035e+05,1,0.252,-0.248,0.01,0
1.035e+05,0.1194,-0.0014504,0,300.3,1.035e+05,1,0.2555,-0.2445,0.01,0
1.035e+05,0.1199,-0.0014701,0,300.31,1.035e+05,1,0.259,-0.241,0.01,0
1.035e+05,0.12042,-0.0014899,0,300.32,1.035e+05,1,0.2625,-0.2375,0.01,0
1.035e+05,0.12094,-0.0015096,0,300.33,1.035e+05,1,0.266,-0.234,0.01,0
1.035e+05,0.12147,-0.0015294,0,300.33,1.035e+05,1,0.2695,-0.2305,0.01,0
1.035e+05,0.122,-0.0015492,0,300.34,1.035e+05,1,0.273,-0.227,0.01,0
1.035e+05,0.12254,-0.0015691,0,300.35,1.035e+05,1,0.2765,-0.2235,0.01,0
1.035e+05,0.12309,-0.0015889,0,300.36,1.035e+05,1,0.28,-0.22,0.01,0
1.035e+05,0.12365,-0.0016087,0,300.37,1.035e+05,1,0.2835,-0.2165,0.01,0
1.035e+05,0.12421,-0.0016286,0,300.38,1.035e+05,1,0.287,-0.213,0.01,0
1.035e+05,0.12478,-0.0016483,0,300.39,1.035e+05,1,0.2905,-0.2095,0.01,0
1.035e+05,0.12536,-0.0016681,0,300.4,1.035e+05,1,0.294,-0.206,0.01,0
1.035e+05,0.12594,-0.0016878,0,300.41,1.035e+05,1,0.2975,-0.2025,0.01,0
1.035e+05,0.12653,-0.0017075,0,300.42,1.035e+05,1,0.301,-0.199,0.01,0
1.035e+05,0.12713,-0.0017271,0,300.43,1.035e+05,1,0.3045,-0.1955,0.01,0
1.035e+05,0.12773,-0.0017466,0,300.45,1.035e+05,1,0.308,-0.192,0.01,0
1.035e+05,0.12835,-0.0017659,0,300.46,1.035e+05,1,0.3115,-0.1885,0.01,0
1.035e+05,0.12896,-0.0017852,0,300.47,1.035e+05,1,0.315,-0.185,0.01,0
1.035e+05,0.12959,-0.0018042,0,300.48,1.035e+05,1,0.3185,-0.1815,0.01,0
1.035e+05,0.13022,-0.0018231,0,300.49,1.035e+05,1,0.322,-0.178,0.01,0
1.035e+05,0.13086,-0.0018418,0,300.51,1.035e+05,1,0.3255,-0.1745,0.01,0
1.035e+05,0.1315,-0.0018602,0,300.52,1.035e+05,1,0.329,-0.171,0.01,0
1.035e+05,0.13215,-0.0018785,0,300.53,1.035e+05,1,0.3325,-0.1675,0.01,0
1.035e+05,0.13281,-0.0018962,0,300.55,1.035e+05,1,0.336,-0.164,0.01,0
1.035e+05,0.13347,-0.0019137,0,300.56,1.035e+05,1,0.3395,-0.1605,0.01,0
1.035e+05,0.13414,-0.0019309,0,300.58,1.035e+05,1,0.343,-0.157,0.01,0
1.035e+05,0.13482,-0.0019474,0,300.59,1.035e+05,1,0.3465,-0.1535,0.01,0
1.035e+05,0.1355,-0.0019636,0,300.61,1.035e+05,1,0.35,-0.15,0.01,0
1.035e+05,0.13618,-0.0019791,0,300.63,1.035e+05,1,0.3535,-0.1465,0.01,0
1.035e+05,0.13688,-0.0019939,0,300.64,1.035e+05,1,0.357,-0.143,0.01,0
1.035e+05,0.13757,-0.0020081,0,300.66,1.035e+05,1,0.3605,-0.1395,0.01,0
1.035e+05,0.13828,-0.0020213,0,300.68,1.035e+05,1,0.364,-0.136,0.01,0
1.035e+05,0.13898,-0.0020336,0,300.7,1.035e+05,1,0.3675,-0.1325,0.01,0
1.035e+05,0.13969,-0.0020451,0,300.72,1.035e+05,1,0.371,-0.129,0.01,0
1.035e+05,0.14041,-0.0020552,0,300.74,1.035e+05,1,0.3745,-0.1255,0.01,0
1.035e+05,0.14113,-0.0020638,0,300.76,1.035e+05,1,0.378,-0.122,0.01,0
1.035e+05,0.14185,-0.0020712,0,300.78,1.035e+05,1,0.3815,-0.1185,0.01,0
1.035e+05,0.14257,-0.0020771,0,300.8,1.035e+05,1,0.385,-0.115,0.01,0
1.035e+05,0.1433,-0.0020805,0,300.82,1.035e+05,1,0.3885,-0.1115,0.01,0
1.035e+05,0.14403,-0.0020819,0,300.84,1.035e+05,1,0.392,-0.108,0.01,0
1.035e+05,0.14475,-0.0020811,0,300.87,1.035e+05,1,0.3955,-0.1045,0.01,0
1.035e+05,0.14548,-0.0020778,0,300.89,1.035e+05,1,0.399,-0.101,0.01,0
1.035e+05,0.14621,-0.0020705,0,300.92,1.035e+05,1,0.4025,-0.0975,0.01,0
1.035e+05,0.14693,-0.0020597,0,300.95,1.035e+05,1,0.406,-0.094,0.01,0
1.035e+05,0.14765,-0.0020449,0,300.98,1.035e+05,1,0.4095,-0.0905,0.01,0
1.035e+05,0.14837,-0.0020255,0,301,1.035e+05,1,0.413,-0.087,0.01,0
1.035e+05,0.14908,-0.0020009,0,301.04,1.035e+05,1,0.4165,-0.0835,0.01,0
1.035e+05,0.14978,-0.0019694,0,301.07,1.035e+05,1,0.42,-0.08,0.01,0
1.035e+05,0.15046,-0.0019298,0,301.1,1.035e+05,1,0.4235,-0.0765,0.01,0
1.035e+05,0.15114,-0.0018814,0,301.13,1.035e+05,1,0.427,-0.073,0.01,0
1.035e+05,0.1518,-0.0018228,0,301.17,1.035e+05,1,0.4305,-0.0695,0.01,0
1.035e+05,0.15244,-0.0017518,0,301.21,1.035e+05,1,0.434,-0.066,0.01,0
1.035e+05,0.15305,-0.0016661,0,301.25,1.035e+05,1,0.4375,-0.0625,0.01,0
1.035e+05,0.15364,-0.0015625,0,301.29,1.035e+05,1,0.441,-0.059,0.01,0
1.035e+05,0.15419,-0.0014371,0,301.33,1.035e+05,1,0.4445,-0.0555,0.01,0
1.035e+05,0.1547,-0.0012849,0,301.38,1.035e+05,1,0.448,-0.052,0.01,0
1.035e+05,0.15516,-0.0010992,0,301.42,1.035e+05,1,0.4515,-0.0485,0.01,0
1.035e+05,0.15557,-0.00087148,0,301.47,1.035e+05,1,0.455,-0.045,0.01,0
1.035e+05,0.1559,-0.00059019,0,301.53,1.035e+05,1,0.4585,-0.0415,0.01,0
1.035e+05,0.15614,-0.00023978,0,301.58,1.035e+05,1,0.462,-0.038,0.01,0
1.035e+05,0.15628,0.00020088,0,301.64,1.035e+05,1,0.4655,-0.0345,0.01,0
1.035e+05,0.1563,0.00076109,0,301.7,1.035e+05,1,0.469,-0.031,0.01,0
1.035e+05,0.15618,0.001482,0,301.77,1.035e+05,1,0.4725,-0.0275,0.01,0
1.035e+05,0.15588,0.0024371,0,301.84,1.035e+05,1,0.476,-0.024,0.01,0
1.035e+05,0.15536,0.0037445,0,301.92,1.035e+05,1,0.4795,-0.0205,0.01,0
1.035e+05,0.15465,0.0055221,0,302,1.035e+05,1,0.483,-0.017,0.01,0
1.035e+05,0.15378,0.0079618,0,302.09,1.035e+05,1,0.4865,-0.0135,0.01,0
1.035e+05,0.15287,0.011375,0,302.18,1.035e+05,1,0.49,-0.01,0.01,0
1.035e+05,0.15232,0.016176,0,302.28,1.035e+05,1,0.4935,-0.0065,0.01,0
1.035e+05,0.15283,0.022072,0,302.39,1.035e+05,1,0.497,-0.003,0.01,0
1.035e+05,0.15502,0.026998,0,302.51,1.035e+05,1,0.5005,0.0005,0.01,0
1.035e+05,0.15714,0.027761,0,302.62,1.035e+05,1,0.504,0.004,0.01,0
1.035e+05,0.1571,0.025444,0,302.72,1.035e+05,1,0.5075,0.0075,0.01,0
1.035e+05,0.15448,0.021896,0,302.81,1.035e+05,1,0.511,0.011,0.01,0
1.035e+05,0.15063,0.018371,0,302.89,1.035e+05,1,0.5145,0.0145,0.01,0
1.035e+05,0.14623,0.015227,0,302.97,1.035e+05,1,0.518,0.018,0.01,0
1.035e+05,0.14173,0.012665,0,303.04,1.035e+05,1,0.5215,0.0215,0.01,0
1.035e+05,0.13743,0.010564,0,303.1,1.035e+05,1,0.525,0.025,0.01,0
1.035e+05,0.13342,0.0088555,0,303.16,1.035e+05,1,0.5285,0.0285,0.01,0
1.035e+05,0.12978,0.0074908,0,303.22,1.035e+05,1,0.532,0.032,0.01,0
1.035e+05,0.12652,0.0063976,0,303.27,1.035e+05,1,0.5355,0.0355,0.01,0
1.035e+05,0.12359,0.005499,0,303.32,1.035e+05,1,0.539,0.039,0.01,0
1.035e+05,0.12096,0.0047555,0,303.37,1.035e+05,1,0.5425,0.0425,0.01,0
1.035e+05,0.1186,0.0041361,0,303.41,1.035e+05,1,0.546,0.046,0.01,0
1.035e+05,0.11651,0.0036264,0,303.45,1.035e+05,1,0.5495,0.0495,0.01,0
1.035e+05,0.11464,0.0031948,0,303.5,1.035e+05,1,0.553,0.053,0.01,0
1.035e+05,0.11295,0.0028265,0,303.54,1.035e+05,1,0.5565,0.0565,0.01,0
1.035e+05,0.11143,0.0025104,0,303.58,1.035e+05,1,0.56,0.06,0.01,0
1.035e+05,0.11007,0.0022376,0,303.62,1.035e+05,1,0.5635,0.0635,0.01,0
1.035e+05,0.10883,0.0020009,0,303.65,1.035e+05,1,0.567,0.067,0.01,0
1.035e+05,0.10772,0.0017946,0,303.69,1.035e+05,1,0.5705,0.0705,0.01,0
1.035e+05,0.10671,0.0016151,0,303.72,1.035e+05,1,0.574,0.074,0.01,0
1.035e+05,0.1058,0.0014573,0,303.76,1.035e+05,1,0.5775,0.0775,0.01,0
1.035e+05,0.10498,0.0013176,0,303.79,1.035e+05,1,0.581,0.081,0.01,0
1.035e+05,0.10423,0.0011936,0,303.82,1.035e+05,1,0.5845,0.0845,0.01,0
1.035e+05,0.10354,0.0010831,0,303.86,1.035e+05,1,0.588,0.088,0.01,0
1.035e+05,0.10292,0.00098435,0,303.89,1.035e+05,1,0.5915,0.0915,0.01,0
1.035e+05,0.10235,0.00089584,0,303.92,1.035e+05,1,0.595,0.095,0.01,0
1.035e+05,0.10184,0.00081632,0,303.95,1.035e+05,1,0.5985,0.0985,0.01,0
1.035e+05,0.10136,0.00074469,0,303.98,1.035e+05,1,0.602,0.102,0.01,0
1.035e+05,0.10093,0.00068002,0,304.01,1.035e+05,1,0.6055,0.1055,0.01,0
1.035e+05,0.10054,0.00062151,0,304.03,1.035e+05,1,0.609,0.109,0.01,0
1.035e+05,0.10018,0.00056848,0,304.06,1.035e+05,1,0.6125,0.1125,0.01,0
1.035e+05,0.099848,0.0005203,0,304.09,1.035e+05,1,0.616,0.116,0.01,0
1.035e+05,0.099546,0.00047649,0,304.11,1.035e+05,1,0.6195,0.1195,0.01,0
1.035e+05,0.099271,0.00043661,0,304.14,1.035e+05,1,0.623,0.123,0.01,0
1.035e+05,0.099019,0.00040035,0,304.17,1.035e+05,1,0.6265,0.1265,0.01,0
1.035e+05,0.098788,0.00036752,0,304.19,1.035e+05,1,0.63,0.13,0.01,0
1.035e+05,0.098577,0.00033801,0,304.22,1.035e+05,1,0.6335,0.1335,0.01,0
1.035e+05,0.098385,0.0003115,0,304.24,1.035e+05,1,0.637,0.137,0.01,0
1.035e+05,0.09821,0.0002873,0,304.27,1.035e+05,1,0.6405,0.1405,0.01,0
1.035e+05,0.098049,0.0002651,0,304.29,1.035e+05,1,0.644,0.144,0.01,0
1.035e+05,0.097901,0.00024482,0,304.32,1.035e+05,1,0.6475,0.1475,0.01,0
1.035e+05,0.097766,0.00022644,0,304.34,1.035e+05,1,0.651,0.151,0.01,0
1.035e+05,0.097641,0.00020985,0,304.36,1.035e+05,1,0.6545,0.1545,0.01,0
1.035e+05,0.097527,0.0001948,0,304.39,1.035e+05,1,0.658,0.158,0.01,0
1.035e+05,0.097422,0.000181,0,304.41,1.035e+05,1,0.6615,0.1615,0.01,0
1.035e+05,0.097326,0.0001684,0,304.43,1.035e+05,1,0.665,0.165,0.01,0
1.035e+05,0.097238,0.00015695,0,304.45,1.035e+05,1,0.6685,0.1685,0.01,0
1.035e+05,0.097157,0.00014671,0,304.48,1.035e+05,1,0.672,0.172,0.01,0
1.035e+05,0.097081,0.00013768,0,304.5,1.035e+05,1,0.6755,0.1755,0.01,0
1.035e+05,0.097012,0.00012977,0,304.52,1.035e+05,1,0.679,0.179,0.01,0
1.035e+05,0.096947,0.00012291,0,304.54,1.035e+05,1,0.6825,0.1825,0.01,0
1.035e+05,0.096887,0.00011723,0,304.56,1.035e+05,1,0.686,0.186,0.01,0
1.035e+05,0.096831,0.00011236,0,304.59,1.035e+05,1,0.6895,0.1895,0.01,0
1.035e+05,0.096779,0.00010818,0,304.61,1.035e+05,1,0.693,0.193,0.01,0
1.035e+05,0.096729,0.00010453,0,304.63,1.035e+05,1,0.6965,0.1965,0.01,0
1.035e+05,0.096681,0.00010129,0,304.65,1.035e+05,1,0.7,0.2,0.01,0
1.035e+05,0.096636,9.8376e-05,0,304.67,1.035e+05,1,0.7035,0.2035,0.01,0
1.035e+05,0.096593,9.5808e-05,0,304.69,1.035e+05,1,0.707,0.207,0.01,0
1.035e+05,0.09655,9.3703e-05,0,304.7,1.035e+05,1,0.7105,0.2105,0.01,0
1.035e+05,0.096509,9.2143e-05,0,304.72,1.035e+05,1,0.714,0.214,0.01,0
1.035e+05,0.096469,9.1348e-05,0,304.74,1.035e+05,1,0.7175,0.2175,0.01,0
1.035e+05,0.096429,9.11e-05,0,304.76,1.035e+05,1,0.721,0.221,0.01,0
1.035e+05,0.09639,9.1299e-05,0,304.78,1.035e+05,1,0.7245,0.2245,0.01,0
1.035e+05,0.096351,9.1915e-05,0,304.8,1.035e+05,1,0.728,0.228,0.01,0
1.035e+05,0.096312,9.3092e-05,0,304.82,1.035e+05,1,0.7315,0.2315,0.01,0
1.035e+05,0.096271,9.4633e-05,0,304.84,1.035e+05,1,0.735,0.235,0.01,0
1.035e+05,0.096231,9.6495e-05,0,304.86,1.035e+05,1,0.7385,0.2385,0.01,0
1.035e+05,0.096189,9.8713e-05,0,304.88,1.035e+05,1,0.742,0.242,0.01,0
1.035e+05,0.096145,0.00010133,0,304.89,1.035e+05,1,0.7455,0.2455,0.01,0
1.035e+05,0.096101,0.00010418,0,304.91,1.035e+05,1,0.749,0.249,0.01,0
1.035e+05,0.096055,0.00010727,0,304.93,1.035e+05,1,0.7525,0.2525,0.01,0
1.035e+05,0.096006,0.00011071,0,304.95,1.035e+05,1,0.756,0.256,0.01,0
1.035e+05,0.095955,0.00011437,0,304.96,1.035e+05,1,0.7595,0.2595,0.01,0
1.035e+05,0.095903,0.00011822,0,304.98,1.035e+05,1,0.763,0.263,0.01,0
1.035e+05,0.095848,0.00012236,0,305,1.035e+05,1,0.7665,0.2665,0.01,0
1.035e+05,0.09579,0.00012671,0,305.02,1.035e+05,1,0.77,0.27,0.01,0
1.035e+05,0.09573,0.00013123,0,305.03,1.035e+05,1,0.7735,0.2735,0.01,0
1.035e+05,0.095667,0.00013599,0,305.05,1.035e+05,1,0.777,0.277,0.01,0
1.035e+05,0.0956,0.00014092,0,305.07,1.035e+05,1,0.7805,0.2805,0.01,0
1.035e+05,0.095532,0.00014598,0,305.08,1.035e+05,1,0.784,0.284,0.01,0
1.035e+05,0.095459,0.00015123,0,305.1,1.035e+05,1,0.7875,0.2875,0.01,0
1.035e+05,0.095382,0.00015666,0,305.12,1.035e+05,1,0.791,0.291,0.01,0
1.035e+05,0.095304,0.00016226,0,305.13,1.035e+05,1,0.7945,0.2945,0.01,0
1.035e+05,0.09522,0.00016838,0,305.15,1.035e+05,1,0.798,0.298,0.01,0
1.035e+05,0.095133,0.00017497,0,305.17,1.035e+05,1,0.8015,0.3015,0.01,0
1.035e+05,0.095043,0.00018197,0,305.18,1.035e+05,1,0.805,0.305,0.01,0
1.035e+05,0.094947,0.00018946,0,305.2,1.035e+05,1,0.8085,0.3085,0.01,0
1.035e+05,0.094848,0.00019696,0,305.22,1.035e+05,1,0.812,0.312,0.01,0
1.035e+05,0.094745,0.00020442,0,305.23,1.035e+05,1,0.8155,0.3155,0.01,0
1.035e+05,0.094636,0.00021178,0,305.25,1.035e+05,1,0.819,0.319,0.01,0
1.035e+05,0.094524,0.00021911,0,305.26,1.035e+05,1,0.8225,0.3225,0.01,0
1.035e+05,0.094406,0.00022642,0,305.28,1.035e+05,1,0.826,0.326,0.01,0
1.035e+05,0.094283,0.00023376,0,305.29,1.035e+05,1,0.8295,0.3295,0.01,0
1.035e+05,0.094157,0.00024114,0,305.31,1.035e+05,1,0.833,0.333,0.01,0
1.035e+05,0.094023,0.00024889,0,305.32,1.035e+05,1,0.8365,0.3365,0.01,0
1.035e+05,0.093887,0.00025682,0,305.34,1.035e+05,1,0.84,0.34,0.01,0
1.035e+05,0.093744,0.00026543,0,305.36,1.035e+05,1,0.8435,0.3435,0.01,0
1.035e+05,0.093596,0.00027422,0,305.37,1.035e+05,1,0.847,0.347,0.01,0
1.035e+05,0.093444,0.00028322,0,305.39,1.035e+05,1,0.8505,0.3505,0.01,0
1.035e+05,0.093285,0.00029207,0,305.4,1.035e+05,1,0.854,0.354,0.01,0
1.035e+05,0.093123,0.00030085,0,305.42,1.035e+05,1,0.8575,0.3575,0.01,0
1.035e+05,0.092952,0.00030939,0,305.43,1.035e+05,1,0.861,0.361,0.01,0
1.035e+05,0.092778,0.00031798,0,305.44,1.035e+05,1,0.8645,0.3645,0.01,0
1.035e+05,0.092596,0.00032675,0,305.46,1.035e+05,1,0.868,0.368,0.01,0
1.035e+05,0.092409,0.00033581,0,305.47,1.035e+05,1,0.8715,0.3715,0.01,0
1.035e+05,0.092217,0.00034514,0,305.49,1.035e+05,1,0.875,0.375,0.01,0
1.035e+05,0.092018,0.00035465,0,305.5,1.035e+05,1,0.8785,0.3785,0.01,0
1.035e+05,0.091815,0.00036422,0,305.52,1.035e+05,1,0.882,0.382,0.01,0
1.035e+05,0.091603,0.00037402,0,305.53,1.035e+05,1,0.8855,0.3855,0.01,0
1.035e+05,0.091388,0.00038391,0,305.55,1.035e+05,1,0.889,0.389,0.01,0
1.035e+05,0.091163,0.00039441,0,305.56,1.035e+05,1,0.8925,0.3925,0.01,0
1.035e+05,0.090934,0.00040502,0,305.58,1.035e+05,1,0.896,0.396,0.01,0
1.035e+05,0.090697,0.00041589,0,305.59,1.035e+05,1,0.8995,0.3995,0.01,0
1.035e+05,0.090454,0.00042673,0,305.61,1.035e+05,1,0.903,0.403,0.01,0
1.035e+05,0.090204,0.0004375,0,305.62,1.035e+05,1,0.9065,0.4065,0.01,0
1.035e+05,0.089947,0.00044838,0,305.63,1.035e+05,1,0.91,0.41,0.01,0
1.035e+05,0.089683,0.00045936,0,305.65,1.035e+05,1,0.9135,0.4135,0.01,0
1.035e+05,0.089411,0.00047049,0,305.66,1.035e+05,1,0.917,0.417,0.01,0
1.035e+05,0.089135,0.00048172,0,305.68,1.035e+05,1,0.9205,0.4205,0.01,0
1.035e+05,0.088848,0.00049278,0,305.69,1.035e+05,1,0.924,0.424,0.01,0
1.035e+05,0.088558,0.0005038,0,305.7,1.035e+05,1,0.9275,0.4275,0.01,0
1.035e+05,0.088256,0.00051483,0,305.72,1.035e+05,1,0.931,0.431,0.01,0
1.035e+05,0.087952,0.00052586,0,305.73,1.035e+05,1,0.9345,0.4345,0.01,0
1.035e+05,0.087635,0.00053691,0,305.74,1.035e+05,1,0.938,0.438,0.01,0
1.035e+05,0.087316,0.00054795,0,305.75,1.035e+05,1,0.9415,0.4415,0.01,0
1.035e+05,0.086985,0.0005591,0,305.77,1.035e+05,1,0.945,0.445,0.01,0
1.035e+05,0.086651,0.00057026,0,305.78,1.035e+05,1,0.9485,0.4485,0.01,0
1.035e+05,0.086304,0.00058206,0,305.79,1.035e+05,1,0.952,0.452,0.01,0
1.035e+05,0.085956,0.00059394,0,305.81,1.035e+05,1,0.9555,0.4555,0.01,0
1.035e+05,0.085594,0.0006064,0,305.82,1.035e+05,1,0.959,0.459,0.01,0
1.035e+05,0.08523,0.00061894,0,305.84,1.035e+05,1,0.9625,0.4625,0.01,0
1.035e+05,0.084853,0.00063155,0,305.85,1.035e+05,1,0.966,0.466,0.01,0
1.035e+05,0.084473,0.00064418,0,305.86,1.035e+05,1,0.9695,0.4695,0.01,0
1.035e+05,0.084079,0.00065647,0,305.87,1.035e+05,1,0.973,0.473,0.01,0
1.035e+05,0.083682,0.00066868,0,305.89,1.035e+05,1,0.9765,0.4765,0.01,0
1.035e+05,0.083273,0.00068078,0,305.9,1.035e+05,1,0.98,0.48,0.01,0
1.035e+05,0.082859,0.00069283,0,305.91,1.035e+05,1,0.9835,0.4835,0.01,0
1.035e+05,0.082435,0.00070479,0,305.92,1.035e+05,1,0.987,0.487,0.01,0
1.035e+05,0.082004,0.0007167,0,305.94,1.035e+05,1,0.9905,0.4905,0.01,0
1.035e+05,0.081564,0.00072858,0,305.95,1.035e+05,1,0.994,0.494,0.01,0
1.035e+05,0.081117,0.00074044,0,305.96,1.035e+05,1,0.9975,0.4975,0.01,0
1.035e+05,0.080662,0.00075254,0,305.97,1.035e+05,1,1.001,0.501,0.01,0
1.035e+05,0.080197,0.00076498,0,305.99,1.035e+05,1,1.0045,0.5045,0.01,0
1.035e+05,0.079727,0.00077757,0,306,1.035e+05,1,1.008,0.508,0.01,0
1.035e+05,0.079244,0.00079061,0,306.01,1.035e+05,1,1.0115,0.5115,0.01,0
1.035e+05,0.078759,0.00080367,0,306.02,1.035e+05,1,1.015,0.515,0.01,0
1.035e+05,0.078257,0.00081703,0,306.04,1.035e+05,1,1.0185,0.5185,0.01,0
1.035e+05,0.077755,0.00083038,0,306.05,1.035e+05,1,1.022,0.522,0.01,0
1.035e+05,0.077237,0.00084358,0,306.06,1.035e+05,1,1.0255,0.5255,0.01,0
1.035e+05,0.076715,0.00085674,0,306.08,1.035e+05,1,1.029,0.529,0.01,0
1.035e+05,0.076182,0.00086948,0,306.09,1.035e+05,1,1.0325,0.5325,0.01,0
1.035e+05,0.075641,0.00088197,0,306.1,1.035e+05,1,1.036,0.536,0.01,0
1.035e+05,0.075093,0.00089439,0,306.11,1.035e+05,1,1.0395,0.5395,0.01,0
1.035e+05,0.074533,0.00090669,0,306.12,1.035e+05,1,1.043,0.543,0.01,0
1.035e+05,0.07397,0.00091904,0,306.13,1.035e+05,1,1.0465,0.5465,0.01,0
1.035e+05,0.07339,0.00093168,0,306.15,1.035e+05,1,1.05,0.55,0.01,0
1.035e+05,0.072811,0.00094432,0,306.16,1.035e+05,1,1.0535,0.5535,0.01,0
1.035e+05,0.072215,0.00095704,0,306.17,1.035e+05,1,1.057,0.557,0.01,0
1.035e+05,0.071616,0.00096977,0,306.18,1.035e+05,1,1.0605,0.5605,0.01,0
1.035e+05,0.071006,0.0009823,0,306.19,1.035e+05,1,1.064,0.564,0.01,0
1.035e+05,0.070387,0.00099463,0,306.2,1.035e+05,1,1.0675,0.5675,0.01,0
1.035e+05,0.069765,0.0010068,0,306.22,1.035e+05,1,1.071,0.571,0.01,0
1.035e+05,0.069126,0.0010182,0,306.23,1.035e+05,1,1.0745,0.5745,0.01,0
1.035e+05,0.068488,0.0010296,0,306.24,1.035e+05,1,1.078,0.578,0.01,0
1.035e+05,0.067833,0.0010405,0,306.25,1.035e+05,1,1.0815,0.5815,0.01,0
1.035e+05,0.067176,0.0010514,0,306.26,1.035e+05,1,1.085,0.585,0.01,0
1.035e+05,0.06651,0.0010623,0,306.27,1.035e+05,1,1.0885,0.5885,0.01,0
1.035e+05,0.065834,0.0010731,0,306.28,1.035e+05,1,1.092,0.592,0.01,0
1.035e+05,0.065157,0.001084,0,306.29,1.035e+05,1,1.0955,0.5955,0.01,0
1.035e+05,0.064462,0.0010945,0,306.3,1.035e+05,1,1.099,0.599,0.01,0
1.035e+05,0.063767,0.0011051,0,306.31,1.035e+05,1,1.1025,0.6025,0.01,0
1.035e+05,0.063062,0.0011152,0,306.32,1.035e+05,1,1.106,0.606,0.01,0
1.035e+05,0.062349,0.0011251,0,306.33,1.035e+05,1,1.1095,0.6095,0.01,0
1.035e+05,0.061634,0.0011349,0,306.34,1.035e+05,1,1.113,0.613,0.01,0
1.035e+05,0.060905,0.0011435,0,306.35,1.035e+05,1,1.1165,0.6165,0.01,0
1.035e+05,0.060175,0.0011521,0,306.36,1.035e+05,1,1.12,0.62,0.01,0
1.035e+05,0.059435,0.00116,0,306.37,1.035e+05,1,1.1235,0.6235,0.01,0
1.035e+05,0.05869,0.0011675,0,306.38,1.035e+05,1,1.127,0.627,0.01,0
1.035e+05,0.057942,0.0011749,0,306.39,1.035e+05,1,1.1305,0.6305,0.01,0
1.035e+05,0.057182,0.0011819,0,306.4,1.035e+05,1,1.134,0.634,0.01,0
1.035e+05,0.056421,0.0011888,0,306.41,1.035e+05,1,1.1375,0.6375,0.01,0
1.035e+05,0.055653,0.0011954,0,306.42,1.035e+05,1,1.141,0.641,0.01,0
1.035e+05,0.054879,0.0012017,0,306.43,1.035e+05,1,1.1445,0.6445,0.01,0
1.035e+05,0.054105,0.001208,0,306.44,1.035e+05,1,1.148,0.648,0.01,0
1.035e+05,0.053319,0.0012134,0,306.45,1.035e+05,1,1.1515,0.6515,0.01,0
1.035e+05,0.052533,0.0012188,0,306.46,1.035e+05,1,1.155,0.655,0.01,0
1.035e+05,0.051742,0.0012236,0,306.47,1.035e+05,1,1.1585,0.6585,0.01,0
1.035e+05,0.050946,0.0012279,0,306.48,1.035e+05,1,1.162,0.662,0.01,0
1.035e+05,0.050149,0.0012321,0,306.49,1.035e+05,1,1.1655,0.6655,0.01,0
1.035e+05,0.049344,0.0012353,0,306.5,1.035e+05,1,1.169,0.669,0.01,0
1.035e+05,0.048539,0.0012383,0,306.51,1.035e+05,1,1.1725,0.6725,0.01,0
1.035e+05,0.047731,0.001241,0,306.52,1.035e+05,1,1.176,0.676,0.01,0
1.035e+05,0.046919,0.0012426,0,306.53,1.035e+05,1,1.1795,0.6795,0.01,0
1.035e+05,0.046106,0.0012442,0,306.53,1.035e+05,1,1.183,0.683,0.01,0
1.035e+05,0.045291,0.0012451,0,306.54,1.035e+05,1,1.1865,0.6865,0.01,0
1.035e+05,0.044473,0.0012453,0,306.55,1.035e+05,1,1.19,0.69,0.01,0
1.035e+05,0.043656,0.0012455,0,306.56,1.035e+05,1,1.1935,0.6935,0.01,0
1.035e+05,0.042836,0.0012444,0,306.57,1.035e+05,1,1.197,0.697,0.01,0
1.035e+05,0.042017,0.0012432,0,306.58,1.035e+05,1,1.2005,0.7005,0.01,0
1.035e+05,0.041197,0.0012416,0,306.59,1.035e+05,1,1.204,0.704,0.01,0
1.035e+05,0.040378,0.0012389,0,306.59,1.035e+05,1,1.2075,0.7075,0.01,0
1.035e+05,0.039559,0.0012361,0,306.6,1.035e+05,1,1.211,0.711,0.01,0
1.035e+05,0.038741,0.0012326,0,306.61,1.035e+05,1,1.2145,0.7145,0.01,0
1.035e+05,0.037925,0.0012283,0,306.62,1.035e+05,1,1.218,0.718,0.01,0
1.035e+05,0.037109,0.0012239,0,306.62,1.035e+05,1,1.2215,0.7215,0.01,0
1.035e+05,0.036297,0.0012186,0,306.63,1.035e+05,1,1.225,0.725,0.01,0
1.035e+05,0.035487,0.0012127,0,306.64,1.035e+05,1,1.2285,0.7285,0.01,0
1.035e+05,0.034678,0.0012068,0,306.64,1.035e+05,1,1.232,0.732,0.01,0
1.035e+05,0.033876,0.0011997,0,306.65,1.035e+05,1,1.2355,0.7355,0.01,0
1.035e+05,0.033075,0.0011923,0,306.66,1.035e+05,1,1.239,0.739,0.01,0
1.035e+05,0.032275,0.0011849,0,306.66,1.035e+05,1,1.2425,0.7425,0.01,0
1.035e+05,0.031487,0.001176,0,306.67,1.035e+05,1,1.246,0.746,0.01,0
1.035e+05,0.030699,0.0011671,0,306.68,1.035e+05,1,1.2495,0.7495,0.01,0
1.035e+05,0.029913,0.001158,0,306.68,1.035e+05,1,1.253,0.753,0.01,0
1.035e+05,0.02914,0.0011478,0,306.69,1.035e+05,1,1.2565,0.7565,0.01,0
1.035e+05,0.028367,0.0011375,0,306.69,1.035e+05,1,1.26,0.76,0.01,0
1.035e+05,0.027599,0.0011269,0,306.7,1.035e+05,1,1.2635,0.7635,0.01,0
1.035e+05,0.026845,0.0011154,0,306.7,1.035e+05,1,1.267,0.767,0.01,0
1.035e+05,0.02609,0.0011038,0,306.71,1.035e+05,1,1.2705,0.7705,0.01,0
1.035e+05,0.025343,0.0010919,0,306.71,1.035e+05,1,1.274,0.774,0.01,0
1.035e+05,0.02461,0.0010792,0,306.72,1.035e+05,1,1.2775,0.7775,0.01,0
1.035e+05,0.023876,0.0010665,0,306.72,1.035e+05,1,1.281,0.781,0.01,0
1.035e+05,0.023153,0.0010534,0,306.72,1.035e+05,1,1.2845,0.7845,0.01,0
1.035e+05,0.022443,0.0010398,0,306.73,1.035e+05,1,1.288,0.788,0.01,0
1.035e+05,0.021734,0.0010261,0,306.73,1.035e+05,1,1.2915,0.7915,0.01,0
1.035e+05,0.021035,0.0010121,0,306.74,1.035e+05,1,1.295,0.795,0.01,0
1.035e+05,0.020352,0.00099767,0,306.74,1.035e+05,1,1.2985,0.7985,0.01,0
1.035e+05,0.019669,0.00098323,0,306.74,1.035e+05,1,1.302,0.802,0.01,0
1.035e+05,0.018997,0.00096855,0,306.74,1.035e+05,1,1.3055,0.8055,0.01,0
1.035e+05,0.018342,0.00095353,0,306.75,1.035e+05,1,1.309,0.809,0.01,0
1.035e+05,0.017687,0.00093852,0,306.75,1.035e+05,1,1.3125,0.8125,0.01,0
1.035e+05,0.017043,0.00092337,0,306.75,1.035e+05,1,1.316,0.816,0.01,0
1.035e+05,0.016418,0.00090801,0,306.75,1.035e+05,1,1.3195,0.8195,0.01,0
1.035e+05,0.015792,0.00089266,0,306.75,1.035e+05,1,1.323,0.823,0.01,0
1.035e+05,0.015177,0.00087726,0,306.75,1.035e+05,1,1.3265,0.8265,0.01,0
1.035e+05,0.014582,0.00086179,0,306.75,1.035e+05,1,1.33,0.83,0.01,0
1.035e+05,0.013988,0.00084632,0,306.75,1.035e+05,1,1.3335,0.8335,0.01,0
1.035e+05,0.0134,0.00083086,0,306.75,1.035e+05,1,1.337,0.837,0.01,0
1.035e+05,0.012837,0.00081547,0,306.75,1.035e+05,1,1.3405,0.8405,0.01,0
1.035e+05,0.012274,0.00080008,0,306.75,1.035e+05,1,1.344,0.844,0.01,0
1.035e+05,0.011715,0.00078471,0,306.75,1.035e+05,1,1.3475,0.8475,0.01,0
1.035e+05,0.011184,0.00076953,0,306.75,1.035e+05,1,1.351,0.851,0.01,0
1.035e+05,0.010653,0.00075435,0,306.75,1.035e+05,1,1.3545,0.8545,0.01,0
1.035e+05,0.010122,0.00073917,0,306.75,1.035e+05,1,1.358,0.858,0.01,0
1.035e+05,0.0096212,0.00072435,0,306.75,1.035e+05,1,1.3615,0.8615,0.01,0
1.035e+05,0.0091222,0.00070955,0,306.74,1.035e+05,1,1.365,0.865,0.01,0
1.035e+05,0.0086232,0.00069476,0,306.74,1.035e+05,1,1.3685,0.8685,0.01,0
1.035e+05,0.0081474,0.00068074,0,306.74,1.035e+05,1,1.372,0.872,0.01,0
1.035e+05,0.0076795,0.00066699,0,306.73,1.035e+05,1,1.3755,0.8755,0.01,0
1.035e+05,0.0072116,0.00065324,0,306.73,1.035e+05,1,1.379,0.879,0.01,0
1.035e+05,0.0067587,0.00064035,0,306.72,1.035e+05,1,1.3825,0.8825,0.01,0
1.035e+05,0.0063198,0.00062824,0,306.72,1.035e+05,1,1.386,0.886,0.01,0
1.035e+05,0.0058809,0.00061614,0,306.71,1.035e+05,1,1.3895,0.8895,0.01,0
1.035e+05,0.0054488,0.00060457,0,306.71,1.035e+05,1,1.393,0.893,0.01,0
1.035e+05,0.0050357,0.00059446,0,306.7,1.035e+05,1,1.3965,0.8965,0.01,0
1.035e+05,0.0046227,0.00058436,0,306.7,1.035e+05,1,1.4,0.9,0.01,0
1.035e+05,0.0042097,0.00057426,0,306.69,1.035e+05,1,1.4035,0.9035,0.01,0
1.035e+05,0.0038176,0.00056686,0,306.68,1.035e+05,1,1.407,0.907,0.01,0
1.035e+05,0.003426,0.00055953,0,306.68,1.035e+05,1,1.4105,0.9105,0.01,0
1.035e+05,0.0030345,0.0005522,0,306.67,1.035e+05,1,1.414,0.914,0.01,0
1.035e+05,0.0026531,0.00054728,0,306.66,1.035e+05,1,1.4175,0.9175,0.01,0
1.035e+05,0.0022771,0.00054367,0,306.65,1.035e+05,1,1.421,0.921,0.01,0
1.035e+05,0.0019011,0.00054006,0,306.64,1.035e+05,1,1.4245,0.9245,0.01,0
1.035e+05,0.0015273,0.00053743,0,306.63,1.035e+05,1,1.428,0.928,0.01,0
1.035e+05,0.0011586,0.00053717,0,306.62,1.035e+05,1,1.4315,0.9315,0.01,0
1.035e+05,0.00078998,0.00053691,0,306.61,1.035e+05,1,1.435,0.935,0.01,0
1.035e+05,0.00042132,0.00053665,0,306.6,1.035e+05,1,1.4385,0.9385,0.01,0
1.035e+05,5.5761e-05,0.00053689,0,306.58,1.035e+05,1,1.442,0.942,0.01,0
1.035e+05,-0.00030947,0.00053718,0,306.57,1.035e+05,1,1.4455,0.9455,0.01,0
1.035e+05,-0.00067469,0.00053747,0,306.55,1.035e+05,1,1.449,0.949,0.01,0
1.035e+05,-0.0010394,0.00053715,0,306.53,1.035e+05,1,1.4525,0.9525,0.01,0
1.035e+05,-0.0014034,0.00053618,0,306.51,1.035e+05,1,1.456,0.956,0.01,0
1.035e+05,-0.0017675,0.00053521,0,306.49,1.035e+05,1,1.4595,0.9595,0.01,0
1.035e+05,-0.0021312,0.00053416,0,306.47,1.035e+05,1,1.463,0.963,0.01,0
1.035e+05,-0.0024795,0.00052905,0,306.45,1.035e+05,1,1.4665,0.9665,0.01,0
1.035e+05,-0.0028277,0.00052395,0,306.42,1.035e+05,1,1.47,0.97,0.01,0
1.035e+05,-0.003176,0.00051884,0,306.4,1.035e+05,1,1.4735,0.9735,0.01,0
1.035e+05,-0.0035163,0.000507,0,306.37,1.035e+05,1,1.477,0.977,0.01,0
1.035e+05,-0.0038495,0.00048904,0,306.34,1.035e+05,1,1.4805,0.9805,0.01,0
1.035e+05,-0.0041826,0.00047108,0,306.3,1.035e+05,1,1.484,0.984,0.01,0
1.035e+05,-0.0045158,0.00045312,0,306.27,1.035e+05,1,1.4875,0.9875,0.01,0
1.035e+05,-0.0048314,0.00039722,0,306.18,1.035e+05,1,1.491,0.991,0.01,0
1.035e+05,-0.0051469,0.00034109,0,306.09,1.035e+05,1,1.4945,0.9945,0.01,0
1.035e+05,-0.0054625,0.00028497,0,306,1.035e+05,1,1.498,0.998,0.01,0
1.035e+05,-0.0056802,0.00024803,0,305.93,1.035e+05,1,1.5015,1.0015,0.01,0
1.035e+05,-0.0057676,0.00023668,0,305.89,1.035e+05,1,1.505,1.005,0.01,0
1.035e+05,-0.005855,0.00022532,0,305.85,1.035e+05,1,1.5085,1.0085,0.01,0
1.035e+05,-0.0059424,0.00021397,0,305.8,1.035e+05,1,1.512,1.012,0.01,0
1.035e+05,-0.0060298,0.00020261,0,305.76,1.035e+05,1,1.5155,1.0155,0.01,0
1.035e+05,-0.0061172,0.00019126,0,305.72,1.035e+05,1,1.519,1.019,0.01,0
1.035e+05,-0.0062046,0.0001799,0,305.67,1.035e+05,1,1.5225,1.0225,0.01,0
1.035e+05,-0.0062919,0.00016855,0,305.63,1.035e+05,1,1.526,1.026,0.01,0
1.035e+05,-0.0063793,0.0001572,0,305.58,1.035e+05,1,1.5295,1.0295,0.01,0
1.035e+05,-0.0064667,0.00014584,0,305.54,1.035e+05,1,1.533,1.033,0.01,0
1.035e+05,-0.0065541,0.00013449,0,305.5,1.035e+05,1,1.5365,1.0365,0.01,0
1.035e+05,-0.0066535,0.00012846,0,305.45,1.035e+05,1,1.54,1.04,0.01,0
1.035e+05,-0.0067943,0.00014088,0,305.42,1.035e+05,1,1.5435,1.0435,0.01,0
1.035e+05,-0.0069351,0.0001533,0,305.38,1.035e+05,1,1.547,1.047,0.01,0
1.035e+05,-0.0070759,0.00016572,0,305.34,1.035e+05,1,1.5505,1.0505,0.01,0
1.035e+05,-0.0072167,0.00017814,0,305.3,1.035e+05,1,1.554,1.054,0.01,0
1.035e+05,-0.0073575,0.00019056,0,305.26,1.035e+05,1,1.5575,1.0575,0.01,0
1.035e+05,-0.0074983,0.00020298,0,305.22,1.035e+05,1,1.561,1.061,0.01,0
1.035e+05,-0.0076391,0.00021539,0,305.18,1.035e+05,1,1.5645,1.0645,0.01,0
1.035e+05,-0.0077799,0.00022781,0,305.14,1.035e+05,1,1.568,1.068,0.01,0
1.035e+05,-0.0079207,0.00024023,0,305.11,1.035e+05,1,1.5715,1.0715,0.01,0
1.035e+05,-0.0080615,0.00025265,0,305.07,1.035e+05,1,1.575,1.075,0.01,0
1.035e+05,-0.0082051,0.00026526,0,305.03,1.035e+05,1,1.5785,1.0785,0.01,0
1.035e+05,-0.0084867,0.00028728,0,305,1.035e+05,1,1.582,1.082,0.01,0
1.035e+05,-0.0087682,0.00030929,0,304.96,1.035e+05,1,1.5855,1.0855,0.01,0
1.035e+05,-0.0090498,0.00033131,0,304.93,1.035e+05,1,1.589,1.089,0.01,0
1.035e+05,-0.0093314,0.00035333,0,304.9,1.035e+05,1,1.5925,1.0925,0.01,0
1.035e+05,-0.009613,0.00037535,0,304.87,1.035e+05,1,1.596,1.096,0.01,0
1.035e+05,-0.0098945,0.00039736,0,304.84,1.035e+05,1,1.5995,1.0995,0.01,0
1.035e+05,-0.010176,0.00041938,0,304.8,1.035e+05,1,1.603,1.103,0.01,0
1.035e+05,-0.010458,0.0004414,0,304.77,1.035e+05,1,1.6065,1.1065,0.01,0
1.035e+05,-0.010739,0.00046342,0,304.74,1.035e+05,1,1.61,1.11,0.01,0
1.035e+05,-0.011021,0.00048543,0,304.71,1.035e+05,1,1.6135,1.1135,0.01,0
1.035e+05,-0.011302,0.00050745,0,304.68,1.035e+05,1,1.617,1.117,0.01,0
1.035e+05,-0.011707,0.00052775,0,304.65,1.035e+05,1,1.6205,1.1205,0.01,0
1.035e+05,-0.01214,0.00054766,0,304.62,1.035e+05,1,1.624,1.124,0.01,0
1.035e+05,-0.012572,0.00056757,0,304.59,1.035e+05,1,1.6275,1.1275,0.01,0
1.035e+05,-0.013005,0.00058748,0,304.57,1.035e+05,1,1.631,1.131,0.01,0
1.035e+05,-0.013437,0.00060739,0,304.54,1.035e+05,1,1.6345,1.1345,0.01,0
1.035e+05,-0.01387,0.0006273,0,304.51,1.035e+05,1,1.638,1.138,0.01,0
1.035e+05,-0.014302,0.00064721,0,304.48,1.035e+05,1,1.6415,1.1415,0.01,0
1.035e+05,-0.014735,0.00066712,0,304.45,1.035e+05,1,1.645,1.145,0.01,0
1.035e+05,-0.015168,0.00068703,0,304.43,1.035e+05,1,1.6485,1.1485,0.01,0
1.035e+05,-0.0156,0.00070694,0,304.4,1.035e+05,1,1.652,1.152,0.01,0
1.035e+05,-0.016033,0.00072685,0,304.37,1.035e+05,1,1.6555,1.1555,0.01,0
1.035e+05,-0.016526,0.00074128,0,304.35,1.035e+05,1,1.659,1.159,0.01,0
1.035e+05,-0.017059,0.0007522,0,304.32,1.035e+05,1,1.6625,1.1625,0.01,0
1.035e+05,-0.017591,0.00076313,0,304.3,1.035e+05,1,1.666,1.166,0.01,0
1.035e+05,-0.018124,0.00077405,0,304.27,1.035e+05,1,1.6695,1.1695,0.01,0
1.035e+05,-0.018657,0.00078498,0,304.25,1.035e+05,1,1.673,1.173,0.01,0
1.035e+05,-0.019189,0.00079591,0,304.22,1.035e+05,1,1.6765,1.1765,0.01,0
1.035e+05,-0.019722,0.00080683,0,304.2,1.035e+05,1,1.68,1.18,0.01,0
1.035e+05,-0.020254,0.00081776,0,304.17,1.035e+05,1,1.6835,1.1835,0.01,0
1.035e+05,-0.020787,0.00082868,0,304.15,1.035e+05,1,1.687,1.187,0.01,0
1.035e+05,-0.021319,0.00083961,0,304.12,1.035e+05,1,1.6905,1.1905,0.01,0
1.035e+05,-0.021852,0.00085054,0,304.1,1.035e+05,1,1.694,1.194,0.01,0
1.035e+05,-0.022393,0.0008572,0,304.07,1.035e+05,1,1.6975,1.1975,0.01,0
1.035e+05,-0.022948,0.00085765,0,304.05,1.035e+05,1,1.701,1.201,0.01,0
1.035e+05,-0.023502,0.0008581,0,304.03,1.035e+05,1,1.7045,1.2045,0.01,0
1.035e+05,-0.024057,0.00085854,0,304.01,1.035e+05,1,1.708,1.208,0.01,0
1.035e+05,-0.024611,0.00085899,0,303.98,1.035e+05,1,1.7115,1.2115,0.01,0
1.035e+05,-0.025166,0.00085943,0,303.96,1.035e+05,1,1.715,1.215,0.01,0
1.035e+05,-0.02572,0.00085988,0,303.94,1.035e+05,1,1.7185,1.2185,0.01,0
1.035e+05,-0.026274,0.00086032,0,303.92,1.035e+05,1,1.722,1.222,0.01,0
1.035e+05,-0.026829,0.00086077,0,303.89,1.035e+05,1,1.7255,1.2255,0.01,0
1.035e+05,-0.027383,0.00086122,0,303.87,1.035e+05,1,1.729,1.229,0.01,0
1.035e+05,-0.027938,0.00086166,0,303.85,1.035e+05,1,1.7325,1.2325,0.01,0
1.035e+05,-0.028482,0.00086026,0,303.83,1.035e+05,1,1.736,1.236,0.01,0
1.035e+05,-0.02899,0.00085154,0,303.81,1.035e+05,1,1.7395,1.2395,0.01,0
1.035e+05,-0.029497,0.00084282,0,303.79,1.035e+05,1,1.743,1.243,0.01,0
1.035e+05,-0.030004,0.00083411,0,303.77,1.035e+05,1,1.7465,1.2465,0.01,0
1.035e+05,-0.030511,0.00082539,0,303.75,1.035e+05,1,1.75,1.25,0.01,0
1.035e+05,-0.031018,0.00081667,0,303.73,1.035e+05,1,1.7535,1.2535,0.01,0
1.035e+05,-0.031525,0.00080796,0,303.71,1.035e+05,1,1.757,1.257,0.01,0
1.035e+05,-0.032032,0.00079924,0,303.69,1.035e+05,1,1.7605,1.2605,0.01,0
1.035e+05,-0.03254,0.00079052,0,303.67,1.035e+05,1,1.764,1.264,0.01,0
1.035e+05,-0.033047,0.0007818,0,303.65,1.035e+05,1,1.7675,1.2675,0.01,0
1.035e+05,-0.033554,0.00077309,0,303.63,1.035e+05,1,1.771,1.271,0.01,0
1.035e+05,-0.034061,0.00076437,0,303.61,1.035e+05,1,1.7745,1.2745,0.01,0
1.035e+05,-0.03447,0.00074971,0,303.59,1.035e+05,1,1.778,1.278,0.01,0
1.035e+05,-0.034879,0.00073504,0,303.57,1.035e+05,1,1.7815,1.2815,0.01,0
1.035e+05,-0.035288,0.00072037,0,303.55,1.035e+05,1,1.785,1.285,0.01,0
1.035e+05,-0.035697,0.00070569,0,303.53,1.035e+05,1,1.7885,1.2885,0.01,0
1.035e+05,-0.036106,0.00069102,0,303.51,1.035e+05,1,1.792,1.292,0.01,0
1.035e+05,-0.036515,0.00067635,0,303.5,1.035e+05,1,1.7955,1.2955,0.01,0
1.035e+05,-0.036924,0.00066168,0,303.48,1.035e+05,1,1.799,1.299,0.01,0
1.035e+05,-0.037333,0.000647,0,303.46,1.035e+05,1,1.8025,1.3025,0.01,0
1.035e+05,-0.037742,0.00063233,0,303.44,1.035e+05,1,1.806,1.306,0.01,0
1.035e+05,-0.038151,0.00061766,0,303.42,1.035e+05,1,1.8095,1.3095,0.01,0
1.035e+05,-0.03856,0.00060298,0,303.4,1.035e+05,1,1.813,1.313,0.01,0
1.035e+05,-0.038874,0.0005866,0,303.39,1.035e+05,1,1.8165,1.3165,0.01,0
1.035e+05,-0.039162,0.00056976,0,303.37,1.035e+05,1,1.82,1.32,0.01,0
1.035e+05,-0.039451,0.00055293,0,303.35,1.035e+05,1,1.8235,1.3235,0.01,0
1.035e+05,-0.03974,0.0005361,0,303.34,1.035e+05,1,1.827,1.327,0.01,0
1.035e+05,-0.040028,0.00051927,0,303.32,1.035e+05,1,1.8305,1.3305,0.01,0
1.035e+05,-0.040317,0.00050243,0,303.3,1.035e+05,1,1.834,1.334,0.01,0
1.035e+05,-0.040605,0.0004856,0,303.29,1.035e+05,1,1.8375,1.3375,0.01,0
1.035e+05,-0.040894,0.00046877,0,303.27,1.035e+05,1,1.841,1.341,0.01,0
1.035e+05,-0.041183,0.00045193,0,303.25,1.035e+05,1,1.8445,1.3445,0.01,0
1.035e+05,-0.041471,0.0004351,0,303.23,1.035e+05,1,1.848,1.348,0.01,0
1.035e+05,-0.04176,0.00041827,0,303.22,1.035e+05,1,1.8515,1.3515,0.01,0
1.035e+05,-0.041978,0.00040189,0,303.2,1.035e+05,1,1.855,1.355,0.01,0
1.035e+05,-0.042147,0.00038582,0,303.19,1.035e+05,1,1.8585,1.3585,0.01,0
1.035e+05,-0.042317,0.00036975,0,303.17,1.035e+05,1,1.862,1.362,0.01,0
1.035e+05,-0.042486,0.00035369,0,303.15,1.035e+05,1,1.8655,1.3655,0.01,0
1.035e+05,-0.042655,0.00033762,0,303.14,1.035e+05,1,1.869,1.369,0.01,0
1.035e+05,-0.042825,0.00032155,0,303.12,1.035e+05,1,1.8725,1.3725,0.01,0
1.035e+05,-0.042994,0.00030549,0,303.11,1.035e+05,1,1.876,1.376,0.01,0
1.035e+05,-0.043163,0.00028942,0,303.09,1.035e+05,1,1.8795,1.3795,0.01,0
1.035e+05,-0.043332,0.00027335,0,303.08,1.035e+05,1,1.883,1.383,0.01,0
1.035e+05,-0.043502,0.00025728,0,303.06,1.035e+05,1,1.8865,1.3865,0.01,0
1.035e+05,-0.043671,0.00024122,0,303.05,1.035e+05,1,1.89,1.39,0.01,0
1.035e+05,-0.0438,0.00022608,0,303.03,1.035e+05,1,1.8935,1.3935,0.01,0
1.035e+05,-0.043866,0.00021243,0,303.02,1.035e+05,1,1.897,1.397,0.01,0
1.035e+05,-0.043931,0.00019878,0,303,1.035e+05,1,1.9005,1.4005,0.01,0
1.035e+05,-0.043997,0.00018513,0,302.99,1.035e+05,1,1.904,1.404,0.01,0
1.035e+05,-0.044062,0.00017149,0,302.97,1.035e+05,1,1.9075,1.4075,0.01,0
1.035e+05,-0.044128,0.00015784,0,302.96,1.035e+05,1,1.911,1.411,0.01,0
1.035e+05,-0.044193,0.00014419,0,302.94,1.035e+05,1,1.9145,1.4145,0.01,0
1.035e+05,-0.044259,0.00013054,0,302.93,1.035e+05,1,1.918,1.418,0.01,0
1.035e+05,-0.044324,0.00011689,0,302.91,1.035e+05,1,1.9215,1.4215,0.01,0
1.035e+05,-0.04439,0.00010324,0,302.9,1.035e+05,1,1.925,1.425,0.01,0
1.035e+05,-0.044455,8.9595e-05,0,302.89,1.035e+05,1,1.9285,1.4285,0.01,0
1.035e+05,-0.044506,7.6511e-05,0,302.87,1.035e+05,1,1.932,1.432,0.01,0
1.035e+05,-0.044489,6.601e-05,0,302.86,1.035e+05,1,1.9355,1.4355,0.01,0
1.035e+05,-0.044472,5.551e-05,0,302.84,1.035e+05,1,1.939,1.439,0.01,0
1.035e+05,-0.044456,4.5009e-05,0,302.83,1.035e+05,1,1.9425,1.4425,0.01,0
1.035e+05,-0.044439,3.4508e-05,0,302.82,1.035e+05,1,1.946,1.446,0.01,0
1.035e+05,-0.044422,2.4007e-05,0,302.8,1.035e+05,1,1.9495,1.4495,0.01,0
1.035e+05,-0.044406,1.3507e-05,0,302.79,1.035e+05,1,1.953,1.453,0.01,0
1.035e+05,-0.044389,3.0056e-06,0,302.77,1.035e+05,1,1.9565,1.4565,0.01,0
1.035e+05,-0.044372,-7.4952e-06,0,302.76,1.035e+05,1,1.96,1.46,0.01,0
1.035e+05,-0.044356,-1.7996e-05,0,302.75,1.035e+05,1,1.9635,1.4635,0.01,0
1.035e+05,-0.044339,-2.8497e-05,0,302.73,1.035e+05,1,1.967,1.467,0.01,0
1.035e+05,-0.044322,-3.8997e-05,0,302.72,1.035e+05,1,1.9705,1.4705,0.01,0
1.035e+05,-0.044248,-4.6407e-05,0,302.71,1.035e+05,1,1.974,1.474,0.01,0
1.035e+05,-0.044172,-5.3737e-05,0,302.69,1.035e+05,1,1.9775,1.4775,0.01,0
1.035e+05,-0.044096,-6.1067e-05,0,302.68,1.035e+05,1,1.981,1.481,0.01,0
1.035e+05,-0.04402,-6.8398e-05,0,302.67,1.035e+05,1,1.9845,1.4845,0.01,0
1.035e+05,-0.043944,-7.5728e-05,0,302.66,1.035e+05,1,1.988,1.488,0.01,0
1.035e+05,-0.043868,-8.3058e-05,0,302.64,1.035e+05,1,1.9915,1.4915,0.01,0
1.035e+05,-0.043792,-9.0388e-05,0,302.63,1.035e+05,1,1.995,1.495,0.01,0
1.035e+05,-0.043716,-9.7718e-05,0,302.62,1.035e+05,1,1.9985,1.4985,0.01,0
1.035e+05,-0.04364,-0.00010505,0,302.6,1.035e+05,1,2.002,1.502,0.01,0
1.035e+05,-0.043564,-0.00011238,0,302.59,1.035e+05,1,2.0055,1.5055,0.01,0
1.035e+05,-0.043488,-0.00011971,0,302.58,1.035e+05,1,2.009,1.509,0.01,0
1.035e+05,-0.043383,-0.00012495,0,302.57,1.035e+05,1,2.0125,1.5125,0.01,0
1.035e+05,-0.043268,-0.00012957,0,302.55,1.035e+05,1,2.016,1.516,0.01,0
1.035e+05,-0.043153,-0.00013419,0,302.54,1.035e+05,1,2.0195,1.5195,0.01,0
1.035e+05,-0.043039,-0.0001388,0,302.53,1.035e+05,1,2.023,1.523,0.01,0
1.035e+05,-0.042924,-0.00014342,0,302.52,1.035e+05,1,2.0265,1.5265,0.01,0
1.035e+05,-0.04281,-0.00014804,0,302.5,1.035e+05,1,2.03,1.53,0.01,0
1.035e+05,-0.042695,-0.00015266,0,302.49,1.035e+05,1,2.0335,1.5335,0.01,0
1.035e+05,-0.04258,-0.00015728,0,302.48,1.035e+05,1,2.037,1.537,0.01,0
1.035e+05,-0.042466,-0.0001619,0,302.47,1.035e+05,1,2.0405,1.5405,0.01,0
1.035e+05,-0.042351,-0.00016651,0,302.45,1.035e+05,1,2.044,1.544,0.01,0
1.035e+05,-0.042237,-0.00017113,0,302.44,1.035e+05,1,2.0475,1.5475,0.01,0
1.035e+05,-0.042109,-0.00017459,0,302.43,1.035e+05,1,2.051,1.551,0.01,0
1.035e+05,-0.041972,-0.00017717,0,302.42,1.035e+05,1,2.0545,1.5545,0.01,0
1.035e+05,-0.041835,-0.00017975,0,302.41,1.035e+05,1,2.058,1.558,0.01,0
1.035e+05,-0.041698,-0.00018232,0,302.4,1.035e+05,1,2.0615,1.5615,0.01,0
1.035e+05,-0.041561,-0.0001849,0,302.38,1.035e+05,1,2.065,1.565,0.01,0
1.035e+05,-0.041424,-0.00018748,0,302.37,1.035e+05,1,2.0685,1.5685,0.01,0
1.035e+05,-0.041287,-0.00019005,0,302.36,1.035e+05,1,2.072,1.572,0.01,0
1.035e+05,-0.04115,-0.00019263,0,302.35,1.035e+05,1,2.0755,1.5755,0.01,0
1.035e+05,-0.041013,-0.00019521,0,302.34,1.035e+05,1,2.079,1.579,0.01,0
1.035e+05,-0.040876,-0.00019778,0,302.32,1.035e+05,1,2.0825,1.5825,0.01,0
1.035e+05,-0.040739,-0.00020036,0,302.31,1.035e+05,1,2.086,1.586,0.01,0
1.035e+05,-0.040597,-0.00020245,0,302.3,1.035e+05,1,2.0895,1.5895,0.01,0
1.035e+05,-0.040449,-0.00020368,0,302.29,1.035e+05,1,2.093,1.593,0.01,0
1.035e+05,-0.0403,-0.0002049,0,302.28,1.035e+05,1,2.0965,1.5965,0.01,0
1.035e+05,-0.040152,-0.00020613,0,302.27,1.035e+05,1,2.1,1.6,0.01,0
1.035e+05,-0.040003,-0.00020736,0,302.26,1.035e+05,1,2.1035,1.6035,0.01,0
1.035e+05,-0.039855,-0.00020859,0,302.25,1.035e+05,1,2.107,1.607,0.01,0
1.035e+05,-0.039706,-0.00020981,0,302.23,1.035e+05,1,2.1105,1.6105,0.01,0
1.035e+05,-0.039558,-0.00021104,0,302.22,1.035e+05,1,2.114,1.614,0.01,0
1.035e+05,-0.039409,-0.00021227,0,302.21,1.035e+05,1,2.1175,1.6175,0.01,0
1.035e+05,-0.039261,-0.0002135,0,302.2,1.035e+05,1,2.121,1.621,0.01,0
1.035e+05,-0.039112,-0.00021473,0,302.19,1.035e+05,1,2.1245,1.6245,0.01,0
1.035e+05,-0.038963,-0.00021583,0,302.18,1.035e+05,1,2.128,1.628,0.01,0
1.035e+05,-0.03881,-0.00021626,0,302.17,1.035e+05,1,2.1315,1.6315,0.01,0
1.035e+05,-0.038657,-0.00021669,0,302.16,1.035e+05,1,2.135,1.635,0.01,0
1.035e+05,-0.038503,-0.00021712,0,302.15,1.035e+05,1,2.1385,1.6385,0.01,0
1.035e+05,-0.03835,-0.00021756,0,302.13,1.035e+05,1,2.142,1.642,0.01,0
1.035e+05,-0.038197,-0.00021799,0,302.12,1.035e+05,1,2.1455,1.6455,0.01,0
1.035e+05,-0.038044,-0.00021842,0,302.11,1.035e+05,1,2.149,1.649,0.01,0
1.035e+05,-0.037891,-0.00021885,0,302.1,1.035e+05,1,2.1525,1.6525,0.01,0
1.035e+05,-0.037737,-0.00021928,0,302.09,1.035e+05,1,2.156,1.656,0.01,0
1.035e+05,-0.037584,-0.00021972,0,302.08,1.035e+05,1,2.1595,1.6595,0.01,0
1.035e+05,-0.037431,-0.00022015,0,302.07,1.035e+05,1,2.163,1.663,0.01,0
1.035e+05,-0.037278,-0.00022058,0,302.06,1.035e+05,1,2.1665,1.6665,0.01,0
1.035e+05,-0.037124,-0.00022063,0,302.05,1.035e+05,1,2.17,1.67,0.01,0
1.035e+05,-0.036969,-0.00022065,0,302.04,1.035e+05,1,2.1735,1.6735,0.01,0
1.035e+05,-0.036815,-0.00022068,0,302.03,1.035e+05,1,2.177,1.677,0.01,0
1.035e+05,-0.036661,-0.00022071,0,302.02,1.035e+05,1,2.1805,1.6805,0.01,0
1.035e+05,-0.036507,-0.00022074,0,302.01,1.035e+05,1,2.184,1.684,0.01,0
1.035e+05,-0.036353,-0.00022077,0,302,1.035e+05,1,2.1875,1.6875,0.01,0
1.035e+05,-0.036198,-0.0002208,0,301.99,1.035e+05,1,2.191,1.691,0.01,0
1.035e+05,-0.036044,-0.00022082,0,301.98,1.035e+05,1,2.1945,1.6945,0.01,0
1.035e+05,-0.03589,-0.00022085,0,301.97,1.035e+05,1,2.198,1.698,0.01,0
1.035e+05,-0.035736,-0.00022088,0,301.96,1.035e+05,1,2.2015,1.7015,0.01,0
1.035e+05,-0.035581,-0.00022091,0,301.95,1.035e+05,1,2.205,1.705,0.01,0
1.035e+05,-0.035428,-0.00022083,0,301.94,1.035e+05,1,2.2085,1.7085,0.01,0
1.035e+05,-0.035274,-0.0002207,0,301.93,1.035e+05,1,2.212,1.712,0.01,0
1.035e+05,-0.03512,-0.00022058,0,301.92,1.035e+05,1,2.2155,1.7155,0.01,0
1.035e+05,-0.034967,-0.00022046,0,301.91,1.035e+05,1,2.219,1.719,0.01,0
1.035e+05,-0.034813,-0.00022034,0,301.9,1.035e+05,1,2.2225,1.7225,0.01,0
1.035e+05,-0.034659,-0.00022022,0,301.89,1.035e+05,1,2.226,1.726,0.01,0
1.035e+05,-0.034506,-0.0002201,0,301.88,1.035e+05,1,2.2295,1.7295,0.01,0
1.035e+05,-0.034352,-0.00021998,0,301.87,1.035e+05,1,2.233,1.733,0.01,0
1.035e+05,-0.034198,-0.00021986,0,301.86,1.035e+05,1,2.2365,1.7365,0.01,0
1.035e+05,-0.034045,-0.00021973,0,301.85,1.035e+05,1,2.24,1.74,0.01,0
1.035e+05,-0.033891,-0.00021961,0,301.84,1.035e+05,1,2.2435,1.7435,0.01,0
1.035e+05,-0.033738,-0.00021949,0,301.83,1.035e+05,1,2.247,1.747,0.01,0
1.035e+05,-0.033585,-0.00021937,0,301.82,1.035e+05,1,2.2505,1.7505,0.01,0
1.035e+05,-0.033432,-0.00021925,0,301.81,1.035e+05,1,2.254,1.754,0.01,0
1.035e+05,-0.03328,-0.00021913,0,301.8,1.035e+05,1,2.2575,1.7575,0.01,0
1.035e+05,-0.033127,-0.00021901,0,301.79,1.035e+05,1,2.261,1.761,0.01,0
1.035e+05,-0.032974,-0.00021889,0,301.78,1.035e+05,1,2.2645,1.7645,0.01,0
1.035e+05,-0.032821,-0.00021876,0,301.77,1.035e+05,1,2.268,1.768,0.01,0
1.035e+05,-0.032669,-0.00021864,0,301.76,1.035e+05,1,2.2715,1.7715,0.01,0
1.035e+05,-0.032516,-0.00021852,0,301.75,1.035e+05,1,2.275,1.775,0.01,0
1.035e+05,-0.032363,-0.0002184,0,301.74,1.035e+05,1,2.2785,1.7785,0.01,0
1.035e+05,-0.03221,-0.00021828,0,301.73,1.035e+05,1,2.282,1.782,0.01,0
1.035e+05,-0.032058,-0.00021818,0,301.72,1.035e+05,1,2.2855,1.7855,0.01,0
1.035e+05,-0.031906,-0.00021814,0,301.71,1.035e+05,1,2.289,1.789,0.01,0
1.035e+05,-0.031753,-0.00021809,0,301.7,1.035e+05,1,2.2925,1.7925,0.01,0
1.035e+05,-0.031601,-0.00021804,0,301.69,1.035e+05,1,2.296,1.796,0.01,0
1.035e+05,-0.031449,-0.000218,0,301.68,1.035e+05,1,2.2995,1.7995,0.01,0
1.035e+05,-0.031297,-0.00021795,0,301.67,1.035e+05,1,2.303,1.803,0.01,0
1.035e+05,-0.031145,-0.00021791,0,301.67,1.035e+05,1,2.3065,1.8065,0.01,0
1.035e+05,-0.030992,-0.00021786,0,301.66,1.035e+05,1,2.31,1.81,0.01,0
1.035e+05,-0.03084,-0.00021781,0,301.65,1.035e+05,1,2.3135,1.8135,0.01,0
1.035e+05,-0.030688,-0.00021777,0,301.64,1.035e+05,1,2.317,1.817,0.01,0
1.035e+05,-0.030536,-0.00021772,0,301.63,1.035e+05,1,2.3205,1.8205,0.01,0
1.035e+05,-0.030384,-0.00021769,0,301.62,1.035e+05,1,2.324,1.824,0.01,0
1.035e+05,-0.030231,-0.00021775,0,301.61,1.035e+05,1,2.3275,1.8275,0.01,0
1.035e+05,-0.030079,-0.0002178,0,301.6,1.035e+05,1,2.331,1.831,0.01,0
1.035e+05,-0.029927,-0.00021786,0,301.59,1.035e+05,1,2.3345,1.8345,0.01,0
1.035e+05,-0.029775,-0.00021791,0,301.58,1.035e+05,1,2.338,1.838,0.01,0
1.035e+05,-0.029622,-0.00021797,0,301.58,1.035e+05,1,2.3415,1.8415,0.01,0
1.035e+05,-0.02947,-0.00021803,0,301.57,1.035e+05,1,2.345,1.845,0.01,0
1.035e+05,-0.029318,-0.00021808,0,301.56,1.035e+05,1,2.3485,1.8485,0.01,0
1.035e+05,-0.029166,-0.00021814,0,301.55,1.035e+05,1,2.352,1.852,0.01,0
1.035e+05,-0.029013,-0.0002182,0,301.54,1.035e+05,1,2.3555,1.8555,0.01,0
1.035e+05,-0.028861,-0.00021825,0,301.53,1.035e+05,1,2.359,1.859,0.01,0
1.035e+05,-0.028709,-0.00021831,0,301.52,1.035e+05,1,2.3625,1.8625,0.01,0
1.035e+05,-0.028556,-0.00021846,0,301.51,1.035e+05,1,2.366,1.866,0.01,0
1.035e+05,-0.028403,-0.00021862,0,301.51,1.035e+05,1,2.3695,1.8695,0.01,0
1.035e+05,-0.02825,-0.00021878,0,301.5,1.035e+05,1,2.373,1.873,0.01,0
1.035e+05,-0.028097,-0.00021893,0,301.49,1.035e+05,1,2.3765,1.8765,0.01,0
1.035e+05,-0.027944,-0.00021909,0,301.48,1.035e+05,1,2.38,1.88,0.01,0
1.035e+05,-0.027791,-0.00021925,0,301.47,1.035e+05,1,2.3835,1.8835,0.01,0
1.035e+05,-0.027638,-0.00021941,0,301.46,1.035e+05,1,2.387,1.887,0.01,0
1.035e+05,-0.027485,-0.00021957,0,301.45,1.035e+05,1,2.3905,1.8905,0.01,0
1.035e+05,-0.027332,-0.00021972,0,301.45,1.035e+05,1,2.394,1.894,0.01,0
1.035e+05,-0.027179,-0.00021988,0,301.44,1.035e+05,1,2.3975,1.8975,0.01,0
1.035e+05,-0.027026,-0.00022004,0,301.43,1.035e+05,1,2.401,1.901,0.01,0
1.035e+05,-0.026872,-0.00022026,0,301.42,1.035e+05,1,2.4045,1.9045,0.01,0
1.035e+05,-0.026718,-0.0002205,0,301.41,1.035e+05,1,2.408,1.908,0.01,0
1.035e+05,-0.026563,-0.00022075,0,301.4,1.035e+05,1,2.4115,1.9115,0.01,0
1.035e+05,-0.026409,-0.00022099,0,301.4,1.035e+05,1,2.415,1.915,0.01,0
1.035e+05,-0.026255,-0.00022123,0,301.39,1.035e+05,1,2.4185,1.9185,0.01,0
1.035e+05,-0.0261,-0.00022148,0,301.38,1.035e+05,1,2.422,1.922,0.01,0
1.035e+05,-0.025946,-0.00022172,0,301.37,1.035e+05,1,2.4255,1.9255,0.01,0
1.035e+05,-0.025792,-0.00022197,0,301.36,1.035e+05,1,2.429,1.929,0.01,0
1.035e+05,-0.025638,-0.00022221,0,301.36,1.035e+05,1,2.4325,1.9325,0.01,0
1.035e+05,-0.025483,-0.00022245,0,301.35,1.035e+05,1,2.436,1.936,0.01,0
1.035e+05,-0.025329,-0.0002227,0,301.34,1.035e+05,1,2.4395,1.9395,0.01,0
1.035e+05,-0.025174,-0.00022297,0,301.33,1.035e+05,1,2.443,1.943,0.01,0
1.035e+05,-0.025018,-0.00022328,0,301.32,1.035e+05,1,2.4465,1.9465,0.01,0
1.035e+05,-0.024862,-0.00022358,0,301.32,1.035e+05,1,2.45,1.95,0.01,0
1.035e+05,-0.024706,-0.00022389,0,301.31,1.035e+05,1,2.4535,1.9535,0.01,0
1.035e+05,-0.02455,-0.00022419,0,301.3,1.035e+05,1,2.457,1.957,0.01,0
1.035e+05,-0.024393,-0.0002245,0,301.29,1.035e+05,1,2.4605,1.9605,0.01,0
1.035e+05,-0.024237,-0.0002248,0,301.28,1.035e+05,1,2.464,1.964,0.01,0
1.035e+05,-0.024081,-0.00022511,0,301.28,1.035e+05,1,2.4675,1.9675,0.01,0
1.035e+05,-0.023925,-0.00022541,0,301.27,1.035e+05,1,2.471,1.971,0.01,0
1.035e+05,-0.023769,-0.00022572,0,301.26,1.035e+05,1,2.4745,1.9745,0.01,0
1.035e+05,-0.023613,-0.00022602,0,301.25,1.035e+05,1,2.478,1.978,0.01,0
1.035e+05,-0.023457,-0.00022634,0,301.25,1.035e+05,1,2.4815,1.9815,0.01,0
1.035e+05,-0.023298,-0.00022668,0,301.24,1.035e+05,1,2.485,1.985,0.01,0
1.035e+05,-0.02314,-0.00022702,0,301.23,1.035e+05,1,2.4885,1.9885,0.01,0
1.035e+05,-0.022982,-0.00022735,0,301.22,1.035e+05,1,2.492,1.992,0.01,0
1.035e+05,-0.022824,-0.00022769,0,301.22,1.035e+05,1,2.4955,1.9955,0.01,0
1.035e+05,-0.022666,-0.00022803,0,301.21,1.035e+05,1,2.499,1.999,0.01,0
1.035e+05,-0.022508,-0.00022837,0,301.2,1.035e+05,1,2.5025,2.0025,0.01,0
1.035e+05,-0.02235,-0.00022871,0,301.19,1.035e+05,1,2.506,2.006,0.01,0
1.035e+05,-0.022192,-0.00022905,0,301.19,1.035e+05,1,2.5095,2.0095,0.01,0
1.035e+05,-0.022034,-0.00022939,0,301.18,1.035e+05,1,2.513,2.013,0.01,0
1.035e+05,-0.021876,-0.00022973,0,301.17,1.035e+05,1,2.5165,2.0165,0.01,0
1.035e+05,-0.021718,-0.00023007,0,301.16,1.035e+05,1,2.52,2.02,0.01,0
1.035e+05,-0.021558,-0.00023041,0,301.16,1.035e+05,1,2.5235,2.0235,0.01,0
1.035e+05,-0.021398,-0.00023076,0,301.15,1.035e+05,1,2.527,2.027,0.01,0
1.035e+05,-0.021238,-0.00023111,0,301.14,1.035e+05,1,2.5305,2.0305,0.01,0
1.035e+05,-0.021077,-0.00023145,0,301.14,1.035e+05,1,2.534,2.034,0.01,0
1.035e+05,-0.020917,-0.0002318,0,301.13,1.035e+05,1,2.5375,2.0375,0.01,0
1.035e+05,-0.020757,-0.00023214,0,301.12,1.035e+05,1,2.541,2.041,0.01,0
1.035e+05,-0.020597,-0.00023249,0,301.11,1.035e+05,1,2.5445,2.0445,0.01,0
1.035e+05,-0.020437,-0.00023283,0,301.11,1.035e+05,1,2.548,2.048,0.01,0
1.035e+05,-0.020277,-0.00023318,0,301.1,1.035e+05,1,2.5515,2.0515,0.01,0
1.035e+05,-0.020117,-0.00023353,0,301.09,1.035e+05,1,2.555,2.055,0.01,0
1.035e+05,-0.019957,-0.00023387,0,301.09,1.035e+05,1,2.5585,2.0585,0.01,0
1.035e+05,-0.019795,-0.0002342,0,301.08,1.035e+05,1,2.562,2.062,0.01,0
1.035e+05,-0.019633,-0.00023453,0,301.07,1.035e+05,1,2.5655,2.0655,0.01,0
1.035e+05,-0.019471,-0.00023485,0,301.06,1.035e+05,1,2.569,2.069,0.01,0
1.035e+05,-0.019309,-0.00023518,0,301.06,1.035e+05,1,2.5725,2.0725,0.01,0
1.035e+05,-0.019147,-0.0002355,0,301.05,1.035e+05,1,2.576,2.076,0.01,0
1.035e+05,-0.018985,-0.00023583,0,301.04,1.035e+05,1,2.5795,2.0795,0.01,0
1.035e+05,-0.018823,-0.00023616,0,301.04,1.035e+05,1,2.583,2.083,0.01,0
1.035e+05,-0.018661,-0.00023648,0,301.03,1.035e+05,1,2.5865,2.0865,0.01,0
1.035e+05,-0.018499,-0.00023681,0,301.02,1.035e+05,1,2.59,2.09,0.01,0
1.035e+05,-0.018337,-0.00023713,0,301.02,1.035e+05,1,2.5935,2.0935,0.01,0
1.035e+05,-0.018175,-0.00023746,0,301.01,1.035e+05,1,2.597,2.097,0.01,0
1.035e+05,-0.018012,-0.00023775,0,301,1.035e+05,1,2.6005,2.1005,0.01,0
1.035e+05,-0.017848,-0.00023803,0,301,1.035e+05,1,2.604,2.104,0.01,0
1.035e+05,-0.017685,-0.00023831,0,300.99,1.035e+05,1,2.6075,2.1075,0.01,0
1.035e+05,-0.017521,-0.00023858,0,300.98,1.035e+05,1,2.611,2.111,0.01,0
1.035e+05,-0.017357,-0.00023886,0,300.98,1.035e+05,1,2.6145,2.1145,0.01,0
1.035e+05,-0.017194,-0.00023914,0,300.97,1.035e+05,1,2.618,2.118,0.01,0
1.035e+05,-0.01703,-0.00023942,0,300.96,1.035e+05,1,2.6215,2.1215,0.01,0
1.035e+05,-0.016867,-0.00023969,0,300.96,1.035e+05,1,2.625,2.125,0.01,0
1.035e+05,-0.016703,-0.00023997,0,300.95,1.035e+05,1,2.6285,2.1285,0.01,0
1.035e+05,-0.016539,-0.00024025,0,300.95,1.035e+05,1,2.632,2.132,0.01,0
1.035e+05,-0.016376,-0.00024053,0,300.94,1.035e+05,1,2.6355,2.1355,0.01,0
1.035e+05,-0.016212,-0.00024077,0,300.93,1.035e+05,1,2.639,2.139,0.01,0
1.035e+05,-0.016047,-0.00024097,0,300.93,1.035e+05,1,2.6425,2.1425,0.01,0
1.035e+05,-0.015882,-0.00024117,0,300.92,1.035e+05,1,2.646,2.146,0.01,0
1.035e+05,-0.015718,-0.00024137,0,300.91,1.035e+05,1,2.6495,2.1495,0.01,0
1.035e+05,-0.015553,-0.00024158,0,300.91,1.035e+05,1,2.653,2.153,0.01,0
1.035e+05,-0.015388,-0.00024178,0,300.9,1.035e+05,1,2.6565,2.1565,0.01,0
1.035e+05,-0.015224,-0.00024198,0,300.9,1.035e+05,1,2.66,2.16,0.01,0
1.035e+05,-0.015059,-0.00024218,0,300.89,1.035e+05,1,2.6635,2.1635,0.01,0
1.035e+05,-0.014894,-0.00024239,0,300.88,1.035e+05,1,2.667,2.167,0.01,0
1.035e+05,-0.014729,-0.00024259,0,300.88,1.035e+05,1,2.6705,2.1705,0.01,0
1.035e+05,-0.014565,-0.00024279,0,300.87,1.035e+05,1,2.674,2.174,0.01,0
1.035e+05,-0.0144,-0.00024296,0,300.86,1.035e+05,1,2.6775,2.1775,0.01,0
1.035e+05,-0.014235,-0.00024306,0,300.86,1.035e+05,1,2.681,2.181,0.01,0
1.035e+05,-0.01407,-0.00024316,0,300.85,1.035e+05,1,2.6845,2.1845,0.01,0
1.035e+05,-0.013905,-0.00024326,0,300.85,1.035e+05,1,2.688,2.188,0.01,0
1.035e+05,-0.01374,-0.00024337,0,300.84,1.035e+05,1,2.6915,2.1915,0.01,0
1.035e+05,-0.013575,-0.00024347,0,300.83,1.035e+05,1,2.695,2.195,0.01,0
1.035e+05,-0.01341,-0.00024357,0,300.83,1.035e+05,1,2.6985,2.1985,0.01,0
1.035e+05,-0.013244,-0.00024367,0,300.82,1.035e+05,1,2.702,2.202,0.01,0
1.035e+05,-0.013079,-0.00024377,0,300.82,1.035e+05,1,2.7055,2.2055,0.01,0
1.035e+05,-0.012914,-0.00024387,0,300.81,1.035e+05,1,2.709,2.209,0.01,0
1.035e+05,-0.012749,-0.00024397,0,300.81,1.035e+05,1,2.7125,2.2125,0.01,0
1.035e+05,-0.012584,-0.00024406,0,300.8,1.035e+05,1,2.716,2.216,0.01,0
1.035e+05,-0.012419,-0.00024404,0,300.79,1.035e+05,1,2.7195,2.2195,0.01,0
1.035e+05,-0.012255,-0.00024402,0,300.79,1.035e+05,1,2.723,2.223,0.01,0
1.035e+05,-0.01209,-0.000244,0,300.78,1.035e+05,1,2.7265,2.2265,0.01,0
1.035e+05,-0.011926,-0.00024397,0,300.78,1.035e+05,1,2.73,2.23,0.01,0
1.035e+05,-0.011761,-0.00024395,0,300.77,1.035e+05,1,2.7335,2.2335,0.01,0
1.035e+05,-0.011596,-0.00024393,0,300.77,1.035e+05,1,2.737,2.237,0.01,0
1.035e+05,-0.011432,-0.00024391,0,300.76,1.035e+05,1,2.7405,2.2405,0.01,0
1.035e+05,-0.011267,-0.00024389,0,300.75,1.035e+05,1,2.744,2.244,0.01,0
1.035e+05,-0.011102,-0.00024387,0,300.75,1.035e+05,1,2.7475,2.2475,0.01,0
1.035e+05,-0.010938,-0.00024384,0,300.74,1.035e+05,1,2.751,2.251,0.01,0
1.035e+05,-0.010773,-0.00024382,0,300.74,1.035e+05,1,2.7545,2.2545,0.01,0
1.035e+05,-0.01061,-0.00024368,0,300.73,1.035e+05,1,2.758,2.258,0.01,0
1.035e+05,-0.010447,-0.00024352,0,300.73,1.035e+05,1,2.7615,2.2615,0.01,0
1.035e+05,-0.010283,-0.00024336,0,300.72,1.035e+05,1,2.765,2.265,0.01,0
1.035e+05,-0.01012,-0.0002432,0,300.72,1.035e+05,1,2.7685,2.2685,0.01,0
1.035e+05,-0.0099568,-0.00024304,0,300.71,1.035e+05,1,2.772,2.272,0.01,0
1.035e+05,-0.0097936,-0.00024288,0,300.71,1.035e+05,1,2.7755,2.2755,0.01,0
1.035e+05,-0.0096304,-0.00024272,0,300.7,1.035e+05,1,2.779,2.279,0.01,0
1.035e+05,-0.0094672,-0.00024256,0,300.7,1.035e+05,1,2.7825,2.2825,0.01,0
1.035e+05,-0.0093039,-0.0002424,0,300.69,1.035e+05,1,2.786,2.286,0.01,0
1.035e+05,-0.0091407,-0.00024224,0,300.69,1.035e+05,1,2.7895,2.2895,0.01,0
1.035e+05,-0.0089775,-0.00024208,0,300.68,1.035e+05,1,2.793,2.293,0.01,0
1.035e+05,-0.0088159,-0.00024182,0,300.68,1.035e+05,1,2.7965,2.2965,0.01,0
1.035e+05,-0.0086552,-0.00024151,0,300.67,1.035e+05,1,2.8,2.3,0.01,0
1.035e+05,-0.0084944,-0.0002412,0,300.67,1.035e+05,1,2.8035,2.3035,0.01,0
1.035e+05,-0.0083336,-0.00024089,0,300.66,1.035e+05,1,2.807,2.307,0.01,0
1.035e+05,-0.0081729,-0.00024058,0,300.66,1.035e+05,1,2.8105,2.3105,0.01,0
1.035e+05,-0.0080121,-0.00024027,0,300.65,1.035e+05,1,2.814,2.314,0.01,0
1.035e+05,-0.0078513,-0.00023996,0,300.65,1.035e+05,1,2.8175,2.3175,0.01,0
1.035e+05,-0.0076906,-0.00023965,0,300.64,1.035e+05,1,2.821,2.321,0.01,0
1.035e+05,-0.0075298,-0.00023934,0,300.64,1.035e+05,1,2.8245,2.3245,0.01,0
1.035e+05,-0.007369,-0.00023903,0,300.63,1.035e+05,1,2.828,2.328,0.01,0
1.035e+05,-0.0072083,-0.00023872,0,300.63,1.035e+05,1,2.8315,2.3315,0.01,0
1.035e+05,-0.0070492,-0.00023834,0,300.62,1.035e+05,1,2.835,2.335,0.01,0
1.035e+05,-0.0068919,-0.00023788,0,300.62,1.035e+05,1,2.8385,2.3385,0.01,0
1.035e+05,-0.0067347,-0.00023742,0,300.61,1.035e+05,1,2.842,2.342,0.01,0
1.035e+05,-0.0065775,-0.00023696,0,300.61,1.035e+05,1,2.8455,2.3455,0.01,0
1.035e+05,-0.0064202,-0.0002365,0,300.6,1.035e+05,1,2.849,2.349,0.01,0
1.035e+05,-0.006263,-0.00023604,0,300.6,1.035e+05,1,2.8525,2.3525,0.01,0
1.035e+05,-0.0061057,-0.00023558,0,300.59,1.035e+05,1,2.856,2.356,0.01,0
1.035e+05,-0.0059485,-0.00023512,0,300.59,1.035e+05,1,2.8595,2.3595,0.01,0
1.035e+05,-0.0057913,-0.00023466,0,300.58,1.035e+05,1,2.863,2.363,0.01,0
1.035e+05,-0.005634,-0.0002342,0,300.58,1.035e+05,1,2.8665,2.3665,0.01,0
1.035e+05,-0.0054768,-0.00023374,0,300.57,1.035e+05,1,2.87,2.37,0.01,0
1.035e+05,-0.0053208,-0.00023324,0,300.57,1.035e+05,1,2.8735,2.3735,0.01,0
1.035e+05,-0.0051681,-0.00023263,0,300.56,1.035e+05,1,2.877,2.377,0.01,0
1.035e+05,-0.0050154,-0.00023203,0,300.56,1.035e+05,1,2.8805,2.3805,0.01,0
1.035e+05,-0.0048628,-0.00023142,0,300.56,1.035e+05,1,2.884,2.384,0.01,0
1.035e+05,-0.0047101,-0.00023082,0,300.55,1.035e+05,1,2.8875,2.3875,0.01,0
1.035e+05,-0.0045574,-0.00023021,0,300.55,1.035e+05,1,2.891,2.391,0.01,0
1.035e+05,-0.0044048,-0.0002296,0,300.54,1.035e+05,1,2.8945,2.3945,0.01,0
1.035e+05,-0.0042521,-0.000229,0,300.54,1.035e+05,1,2.898,2.398,0.01,0
1.035e+05,-0.0040994,-0.00022839,0,300.53,1.035e+05,1,2.9015,2.4015,0.01,0
1.035e+05,-0.0039467,-0.00022779,0,300.53,1.035e+05,1,2.905,2.405,0.01,0
1.035e+05,-0.0037941,-0.00022718,0,300.53,1.035e+05,1,2.9085,2.4085,0.01,0
1.035e+05,-0.0036418,-0.00022657,0,300.52,1.035e+05,1,2.912,2.412,0.01,0
1.035e+05,-0.0034946,-0.00022583,0,300.52,1.035e+05,1,2.9155,2.4155,0.01,0
1.035e+05,-0.0033475,-0.00022509,0,300.51,1.035e+05,1,2.919,2.419,0.01,0
1.035e+05,-0.0032004,-0.00022435,0,300.51,1.035e+05,1,2.9225,2.4225,0.01,0
1.035e+05,-0.0030532,-0.00022362,0,300.5,1.035e+05,1,2.926,2.426,0.01,0
1.035e+05,-0.0029061,-0.00022288,0,300.5,1.035e+05,1,2.9295,2.4295,0.01,0
1.035e+05,-0.0027589,-0.00022214,0,300.5,1.035e+05,1,2.933,2.433,0.01,0
1.035e+05,-0.0026118,-0.0002214,0,300.49,1.035e+05,1,2.9365,2.4365,0.01,0
1.035e+05,-0.0024647,-0.00022066,0,300.49,1.035e+05,1,2.94,2.44,0.01,0
1.035e+05,-0.0023175,-0.00021992,0,300.48,1.035e+05,1,2.9435,2.4435,0.01,0
1.035e+05,-0.0021704,-0.00021918,0,300.48,1.035e+05,1,2.947,2.447,0.01,0
1.035e+05,-0.0020233,-0.00021845,0,300.48,1.035e+05,1,2.9505,2.4505,0.01,0
1.035e+05,-0.0018817,-0.00021761,0,300.47,1.035e+05,1,2.954,2.454,0.01,0
1.035e+05,-0.0017409,-0.00021675,0,300.47,1.035e+05,1,2.9575,2.4575,0.01,0
1.035e+05,-0.0016002,-0.0002159,0,300.46,1.035e+05,1,2.961,2.461,0.01,0
1.035e+05,-0.0014594,-0.00021504,0,300.46,1.035e+05,1,2.9645,2.4645,0.01,0
1.035e+05,-0.0013187,-0.00021418,0,300.46,1.035e+05,1,2.968,2.468,0.01,0
1.035e+05,-0.001178,-0.00021333,0,300.45,1.035e+05,1,2.9715,2.4715,0.01,0
1.035e+05,-0.0010372,-0.00021247,0,300.45,1.035e+05,1,2.975,2.475,0.01,0
1.035e+05,-0.0008965,-0.00021162,0,300.44,1.035e+05,1,2.9785,2.4785,0.01,0
1.035e+05,-0.00075575,-0.00021076,0,300.44,1.035e+05,1,2.982,2.482,0.01,0
1.035e+05,-0.00061502,-0.00020991,0,300.44,1.035e+05,1,2.9855,2.4855,0.01,0
1.035e+05,-0.00047428,-0.00020905,0,300.43,1.035e+05,1,2.989,2.489,0.01,0
1.035e+05,-0.00033824,-0.00020814,0,300.43,1.035e+05,1,2.9925,2.4925,0.01,0
1.035e+05,-0.00020464,-0.00020719,0,300.43,1.035e+05,1,2.996,2.496,0.01,0
1.035e+05,-7.1031e-05,-0.00020624,0,300.42,1.035e+05,1,2.9995,2.4995,0.01,0
1.035e+05,6.2574e-05,-0.0002053,0,300.42,1.035e+05,1,3.003,2.503,0.01,0
1.035e+05,0.00019618,-0.00020435,0,300.42,1.035e+05,1,3.0065,2.5065,0.01,0
1.035e+05,0.00032978,-0.0002034,0,300.41,1.035e+05,1,3.01,2.51,0.01,0
1.035e+05,0.00046339,-0.00020246,0,300.41,1.035e+05,1,3.0135,2.5135,0.01,0
1.035e+05,0.00059699,-0.00020151,0,300.4,1.035e+05,1,3.017,2.517,0.01,0
1.035e+05,0.0007306,-0.00020056,0,300.4,1.035e+05,1,3.0205,2.5205,0.01,0
1.035e+05,0.0008642,-0.00019962,0,300.4,1.035e+05,1,3.024,2.524,0.01,0
1.035e+05,0.00099781,-0.00019867,0,300.39,1.035e+05,1,3.0275,2.5275,0.01,0
1.035e+05,0.001128,-0.0001977,0,300.39,1.035e+05,1,3.031,2.531,0.01,0
1.035e+05,0.001254,-0.0001967,0,300.39,1.035e+05,1,3.0345,2.5345,0.01,0
1.035e+05,0.0013801,-0.00019569,0,300.38,1.035e+05,1,3.038,2.538,0.01,0
1.035e+05,0.0015062,-0.00019469,0,300.38,1.035e+05,1,3.0415,2.5415,0.01,0
1.035e+05,0.0016322,-0.00019369,0,300.38,1.035e+05,1,3.045,2.545,0.01,0
1.035e+05,0.0017583,-0.00019268,0,300.37,1.035e+05,1,3.0485,2.5485,0.01,0
1.035e+05,0.0018844,-0.00019168,0,300.37,1.035e+05,1,3.052,2.552,0.01,0
1.035e+05,0.0020104,-0.00019068,0,300.37,1.035e+05,1,3.0555,2.5555,0.01,0
1.035e+05,0.0021365,-0.00018968,0,300.36,1.035e+05,1,3.059,2.559,0.01,0
1.035e+05,0.0022625,-0.00018867,0,300.36,1.035e+05,1,3.0625,2.5625,0.01,0
1.035e+05,0.0023886,-0.00018767,0,300.36,1.035e+05,1,3.066,2.566,0.01,0
1.035e+05,0.0025127,-0.00018666,0,300.35,1.035e+05,1,3.0695,2.5695,0.01,0
1.035e+05,0.0026311,-0.00018563,0,300.35,1.035e+05,1,3.073,2.573,0.01,0
1.035e+05,0.0027494,-0.0001846,0,300.35,1.035e+05,1,3.0765,2.5765,0.01,0
1.035e+05,0.0028677,-0.00018357,0,300.35,1.035e+05,1,3.08,2.58,0.01,0
1.035e+05,0.0029861,-0.00018255,0,300.34,1.035e+05,1,3.0835,2.5835,0.01,0
1.035e+05,0.0031044,-0.00018152,0,300.34,1.035e+05,1,3.087,2.587,0.01,0
1.035e+05,0.0032227,-0.00018049,0,300.34,1.035e+05,1,3.0905,2.5905,0.01,0
1.035e+05,0.0033411,-0.00017946,0,300.33,1.035e+05,1,3.094,2.594,0.01,0
1.035e+05,0.0034594,-0.00017843,0,300.33,1.035e+05,1,3.0975,2.5975,0.01,0
1.035e+05,0.0035778,-0.0001774,0,300.33,1.035e+05,1,3.101,2.601,0.01,0
1.035e+05,0.0036961,-0.00017637,0,300.32,1.035e+05,1,3.1045,2.6045,0.01,0
1.035e+05,0.0038141,-0.00017535,0,300.32,1.035e+05,1,3.108,2.608,0.01,0
1.035e+05,0.0039246,-0.00017431,0,300.32,1.035e+05,1,3.1115,2.6115,0.01,0
1.035e+05,0.0040352,-0.00017327,0,300.32,1.035e+05,1,3.115,2.615,0.01,0
1.035e+05,0.0041458,-0.00017224,0,300.31,1.035e+05,1,3.1185,2.6185,0.01,0
1.035e+05,0.0042563,-0.0001712,0,300.31,1.035e+05,1,3.122,2.622,0.01,0
1.035e+05,0.0043669,-0.00017016,0,300.31,1.035e+05,1,3.1255,2.6255,0.01,0
1.035e+05,0.0044775,-0.00016912,0,300.3,1.035e+05,1,3.129,2.629,0.01,0
1.035e+05,0.004588,-0.00016809,0,300.3,1.035e+05,1,3.1325,2.6325,0.01,0
1.035e+05,0.0046986,-0.00016705,0,300.3,1.035e+05,1,3.136,2.636,0.01,0
1.035e+05,0.0048092,-0.00016601,0,300.3,1.035e+05,1,3.1395,2.6395,0.01,0
1.035e+05,0.0049197,-0.00016498,0,300.29,1.035e+05,1,3.143,2.643,0.01,0
1.035e+05,0.0050303,-0.00016394,0,300.29,1.035e+05,1,3.1465,2.6465,0.01,0
1.035e+05,0.0051343,-0.00016292,0,300.29,1.035e+05,1,3.15,2.65,0.01,0
1.035e+05,0.0052371,-0.0001619,0,300.29,1.035e+05,1,3.1535,2.6535,0.01,0
1.035e+05,0.0053399,-0.00016088,0,300.28,1.035e+05,1,3.157,2.657,0.01,0
1.035e+05,0.0054427,-0.00015986,0,300.28,1.035e+05,1,3.1605,2.6605,0.01,0
1.035e+05,0.0055455,-0.00015884,0,300.28,1.035e+05,1,3.164,2.664,0.01,0
1.035e+05,0.0056483,-0.00015782,0,300.27,1.035e+05,1,3.1675,2.6675,0.01,0
1.035e+05,0.005751,-0.0001568,0,300.27,1.035e+05,1,3.171,2.671,0.01,0
1.035e+05,0.0058538,-0.00015578,0,300.27,1.035e+05,1,3.1745,2.6745,0.01,0
1.035e+05,0.0059566,-0.00015476,0,300.27,1.035e+05,1,3.178,2.678,0.01,0
1.035e+05,0.0060594,-0.00015374,0,300.26,1.035e+05,1,3.1815,2.6815,0.01,0
1.035e+05,0.0061622,-0.00015271,0,300.26,1.035e+05,1,3.185,2.685,0.01,0
1.035e+05,0.0062603,-0.00015171,0,300.26,1.035e+05,1,3.1885,2.6885,0.01,0
1.035e+05,0.0063556,-0.00015071,0,300.26,1.035e+05,1,3.192,2.692,0.01,0
1.035e+05,0.006451,-0.00014971,0,300.26,1.035e+05,1,3.1955,2.6955,0.01,0
1.035e+05,0.0065464,-0.00014871,0,300.25,1.035e+05,1,3.199,2.699,0.01,0
1.035e+05,0.0066418,-0.00014771,0,300.25,1.035e+05,1,3.2025,2.7025,0.01,0
1.035e+05,0.0067371,-0.00014671,0,300.25,1.035e+05,1,3.206,2.706,0.01,0
1.035e+05,0.0068325,-0.00014571,0,300.25,1.035e+05,1,3.2095,2.7095,0.01,0
1.035e+05,0.0069279,-0.00014471,0,300.24,1.035e+05,1,3.213,2.713,0.01,0
1.035e+05,0.0070233,-0.00014371,0,300.24,1.035e+05,1,3.2165,2.7165,0.01,0
1.035e+05,0.0071186,-0.00014271,0,300.24,1.035e+05,1,3.22,2.72,0.01,0
1.035e+05,0.007214,-0.00014172,0,300.24,1.035e+05,1,3.2235,2.7235,0.01,0
1.035e+05,0.0073062,-0.00014075,0,300.24,1.035e+05,1,3.227,2.727,0.01,0
1.035e+05,0.0073941,-0.00013983,0,300.23,1.035e+05,1,3.2305,2.7305,0.01,0
1.035e+05,0.007482,-0.00013891,0,300.23,1.035e+05,1,3.234,2.734,0.01,0
1.035e+05,0.0075699,-0.00013799,0,300.23,1.035e+05,1,3.2375,2.7375,0.01,0
1.035e+05,0.0076578,-0.00013707,0,300.23,1.035e+05,1,3.241,2.741,0.01,0
1.035e+05,0.0077457,-0.00013614,0,300.22,1.035e+05,1,3.2445,2.7445,0.01,0
1.035e+05,0.0078336,-0.00013522,0,300.22,1.035e+05,1,3.248,2.748,0.01,0
1.035e+05,0.0079215,-0.0001343,0,300.22,1.035e+05,1,3.2515,2.7515,0.01,0
1.035e+05,0.0080094,-0.00013338,0,300.22,1.035e+05,1,3.255,2.755,0.01,0
1.035e+05,0.0080973,-0.00013246,0,300.22,1.035e+05,1,3.2585,2.7585,0.01,0
1.035e+05,0.0081852,-0.00013154,0,300.21,1.035e+05,1,3.262,2.762,0.01,0
1.035e+05,0.0082717,-0.00013062,0,300.21,1.035e+05,1,3.2655,2.7655,0.01,0
1.035e+05,0.0083536,-0.00012969,0,300.21,1.035e+05,1,3.269,2.769,0.01,0
1.035e+05,0.0084355,-0.00012876,0,300.21,1.035e+05,1,3.2725,2.7725,0.01,0
1.035e+05,0.0085174,-0.00012783,0,300.21,1.035e+05,1,3.276,2.776,0.01,0
1.035e+05,0.0085993,-0.00012691,0,300.21,1.035e+05,1,3.2795,2.7795,0.01,0
1.035e+05,0.0086812,-0.00012598,0,300.2,1.035e+05,1,3.283,2.783,0.01,0
1.035e+05,0.0087631,-0.00012505,0,300.2,1.035e+05,1,3.2865,2.7865,0.01,0
1.035e+05,0.008845,-0.00012412,0,300.2,1.035e+05,1,3.29,2.79,0.01,0
1.035e+05,0.0089269,-0.00012319,0,300.2,1.035e+05,1,3.2935,2.7935,0.01,0
1.035e+05,0.0090088,-0.00012227,0,300.2,1.035e+05,1,3.297,2.797,0.01,0
1.035e+05,0.0090907,-0.00012134,0,300.19,1.035e+05,1,3.3005,2.8005,0.01,0
1.035e+05,0.0091724,-0.00012042,0,300.19,1.035e+05,1,3.304,2.804,0.01,0
1.035e+05,0.0092462,-0.00011974,0,300.19,1.035e+05,1,3.3075,2.8075,0.01,0
1.035e+05,0.0093201,-0.00011907,0,300.19,1.035e+05,1,3.311,2.811,0.01,0
1.035e+05,0.0093939,-0.0001184,0,300.19,1.035e+05,1,3.3145,2.8145,0.01,0
1.035e+05,0.0094677,-0.00011772,0,300.19,1.035e+05,1,3.318,2.818,0.01,0
1.035e+05,0.0095415,-0.00011705,0,300.19,1.035e+05,1,3.3215,2.8215,0.01,0
1.035e+05,0.0096153,-0.00011638,0,300.18,1.035e+05,1,3.325,2.825,0.01,0
1.035e+05,0.0096892,-0.0001157,0,300.18,1.035e+05,1,3.3285,2.8285,0.01,0
1.035e+05,0.009763,-0.00011503,0,300.18,1.035e+05,1,3.332,2.832,0.01,0
1.035e+05,0.0098368,-0.00011435,0,300.18,1.035e+05,1,3.3355,2.8355,0.01,0
1.035e+05,0.0099106,-0.00011368,0,300.18,1.035e+05,1,3.339,2.839,0.01,0
1.035e+05,0.0099844,-0.00011301,0,300.18,1.035e+05,1,3.3425,2.8425,0.01,0
1.035e+05,0.010058,-0.00011212,0,300.18,1.035e+05,1,3.346,2.846,0.01,0
1.035e+05,0.010131,-0.0001112,0,300.17,1.035e+05,1,3.3495,2.8495,0.01,0
1.035e+05,0.010204,-0.00011027,0,300.17,1.035e+05,1,3.353,2.853,0.01,0
1.035e+05,0.010277,-0.00010934,0,300.17,1.035e+05,1,3.3565,2.8565,0.01,0
1.035e+05,0.01035,-0.00010841,0,300.17,1.035e+05,1,3.36,2.86,0.01,0
1.035e+05,0.010423,-0.00010748,0,300.17,1.035e+05,1,3.3635,2.8635,0.01,0
1.035e+05,0.010496,-0.00010655,0,300.17,1.035e+05,1,3.367,2.867,0.01,0
1.035e+05,0.010569,-0.00010562,0,300.17,1.035e+05,1,3.3705,2.8705,0.01,0
1.035e+05,0.010642,-0.00010469,0,300.17,1.035e+05,1,3.374,2.874,0.01,0
1.035e+05,0.010715,-0.00010376,0,300.17,1.035e+05,1,3.3775,2.8775,0.01,0
1.035e+05,0.010788,-0.00010283,0,300.16,1.035e+05,1,3.381,2.881,0.01,0
1.035e+05,0.010851,-0.00010245,0,300.16,1.035e+05,1,3.3845,2.8845,0.01,0
1.035e+05,0.010909,-0.00010242,0,300.16,1.035e+05,1,3.388,2.888,0.01,0
1.035e+05,0.010966,-0.00010239,0,300.16,1.035e+05,1,3.3915,2.8915,0.01,0
1.035e+05,0.011024,-0.00010236,0,300.16,1.035e+05,1,3.395,2.895,0.01,0
1.035e+05,0.011081,-0.00010232,0,300.16,1.035e+05,1,3.3985,2.8985,0.01,0
1.035e+05,0.011139,-0.00010229,0,300.16,1.035e+05,1,3.402,2.902,0.01,0
1.035e+05,0.011196,-0.00010226,0,300.16,1.035e+05,1,3.4055,2.9055,0.01,0
1.035e+05,0.011254,-0.00010223,0,300.16,1.035e+05,1,3.409,2.909,0.01,0
1.035e+05,0.011311,-0.00010219,0,300.16,1.035e+05,1,3.4125,2.9125,0.01,0
1.035e+05,0.011369,-0.00010216,0,300.15,1.035e+05,1,3.416,2.916,0.01,0
1.035e+05,0.011426,-0.00010213,0,300.15,1.035e+05,1,3.4195,2.9195,0.01,0
1.035e+05,0.011493,-0.0001025,0,300.15,1.035e+05,1,3.423,2.923,0.01,0
1.035e+05,0.011571,-0.00010346,0,300.15,1.035e+05,1,3.4265,2.9265,0.01,0
1.035e+05,0.01165,-0.00010442,0,300.15,1.035e+05,1,3.43,2.93,0.01,0
1.035e+05,0.011729,-0.00010538,0,300.15,1.035e+05,1,3.4335,2.9335,0.01,0
1.035e+05,0.011808,-0.00010634,0,300.15,1.035e+05,1,3.437,2.937,0.01,0
1.035e+05,0.011887,-0.00010729,0,300.15,1.035e+05,1,3.4405,2.9405,0.01,0
1.035e+05,0.011965,-0.00010825,0,300.15,1.035e+05,1,3.444,2.944,0.01,0
1.035e+05,0.012044,-0.00010921,0,300.15,1.035e+05,1,3.4475,2.9475,0.01,0
1.035e+05,0.012123,-0.00011017,0,300.15,1.035e+05,1,3.451,2.951,0.01,0
1.035e+05,0.012202,-0.00011113,0,300.15,1.035e+05,1,3.4545,2.9545,0.01,0
1.035e+05,0.012281,-0.00011209,0,300.15,1.035e+05,1,3.458,2.958,0.01,0
1.035e+05,0.012356,-0.0001129,0,300.15,1.035e+05,1,3.4615,2.9615,0.01,0
1.035e+05,0.012416,-0.00011313,0,300.15,1.035e+05,1,3.465,2.965,0.01,0
1.035e+05,0.012476,-0.00011336,0,300.15,1.035e+05,1,3.4685,2.9685,0.01,0
1.035e+05,0.012537,-0.00011359,0,300.15,1.035e+05,1,3.472,2.972,0.01,0
1.035e+05,0.012597,-0.00011382,0,300.15,1.035e+05,1,3.4755,2.9755,0.01,0
1.035e+05,0.012658,-0.00011405,0,300.15,1.035e+05,1,3.479,2.979,0.01,0
1.035e+05,0.012718,-0.00011428,0,300.15,1.035e+05,1,3.4825,2.9825,0.01,0
1.035e+05,0.012778,-0.00011451,0,300.15,1.035e+05,1,3.486,2.986,0.01,0
1.035e+05,0.012839,-0.00011474,0,300.15,1.035e+05,1,3.4895,2.9895,0.01,0
1.035e+05,0.012899,-0.00011497,0,300.15,1.035e+05,1,3.493,2.993,0.01,0
1.035e+05,0.01296,-0.0001152,0,300.15,1.035e+05,1,3.4965,2.9965,0.01,0
1.035e+05,0.01302,-0.00011543,0,300.14,1.035e+05,1,3.5,3,0.01,0


==> images/plate/of-of_linedata.csv <==
p, U0, U1, U2, T, p_rgh, vtkValidPointMask, arc_length, Points0, Points1, Points2
1.035e+05,0.1,0,0,300,1.035e+05,1,0,-0.5,0.01,0
1.035e+05,0.10003,-3.7547e-05,0,300,1.035e+05,1,0.0035,-0.4965,0.01,0
1.035e+05,0.10006,-7.5093e-05,0,300,1.035e+05,1,0.007,-0.493,0.01,0
1.035e+05,0.10009,-0.00011264,0,300.01,1.035e+05,1,0.0105,-0.4895,0.01,0
1.035e+05,0.10013,-0.00014344,0,300.01,1.035e+05,1,0.014,-0.486,0.01,0
1.035e+05,0.10019,-0.00016637,0,300.01,1.035e+05,1,0.0175,-0.4825,0.01,0
1.035e+05,0.10025,-0.00018929,0,300.01,1.035e+05,1,0.021,-0.479,0.01,0
1.035e+05,0.10031,-0.00021221,0,300.01,1.035e+05,1,0.0245,-0.4755,0.01,0
1.035e+05,0.1004,-0.00023373,0,300.02,1.035e+05,1,0.028,-0.472,0.01,0
1.035e+05,0.10048,-0.00025524,0,300.02,1.035e+05,1,0.0315,-0.4685,0.01,0
1.035e+05,0.10057,-0.00027674,0,300.02,1.035e+05,1,0.035,-0.465,0.01,0
1.035e+05,0.10067,-0.00029764,0,300.02,1.035e+05,1,0.0385,-0.4615,0.01,0
1.035e+05,0.10078,-0.00031811,0,300.03,1.035e+05,1,0.042,-0.458,0.01,0
1.035e+05,0.10089,-0.00033859,0,300.03,1.035e+05,1,0.0455,-0.4545,0.01,0
1.035e+05,0.10101,-0.00035888,0,300.03,1.035e+05,1,0.049,-0.451,0.01,0
1.035e+05,0.10114,-0.00037866,0,300.03,1.035e+05,1,0.0525,-0.4475,0.01,0
1.035e+05,0.10128,-0.00039843,0,300.04,1.035e+05,1,0.056,-0.444,0.01,0
1.035e+05,0.10141,-0.0004182,0,300.04,1.035e+05,1,0.0595,-0.4405,0.01,0
1.035e+05,0.10157,-0.00043747,0,300.04,1.035e+05,1,0.063,-0.437,0.01,0
1.035e+05,0.10172,-0.00045673,0,300.04,1.035e+05,1,0.0665,-0.4335,0.01,0
1.035e+05,0.10188,-0.00047599,0,300.05,1.035e+05,1,0.07,-0.43,0.01,0
1.035e+05,0.10205,-0.00049496,0,300.05,1.035e+05,1,0.0735,-0.4265,0.01,0
1.035e+05,0.10223,-0.00051386,0,300.05,1.035e+05,1,0.077,-0.423,0.01,0
1.035e+05,0.10241,-0.00053275,0,300.06,1.035e+05,1,0.0805,-0.4195,0.01,0
1.035e+05,0.1026,-0.00055147,0,300.06,1.035e+05,1,0.084,-0.416,0.01,0
1.035e+05,0.10279,-0.0005701,0,300.06,1.035e+05,1,0.0875,-0.4125,0.01,0
1.035e+05,0.10299,-0.00058873,0,300.06,1.035e+05,1,0.091,-0.409,0.01,0
1.035e+05,0.1032,-0.00060726,0,300.07,1.035e+05,1,0.0945,-0.4055,0.01,0
1.035e+05,0.10342,-0.00062572,0,300.07,1.035e+05,1,0.098,-0.402,0.01,0
1.035e+05,0.10363,-0.00064417,0,300.07,1.035e+05,1,0.1015,-0.3985,0.01,0
1.035e+05,0.10386,-0.00066256,0,300.08,1.035e+05,1,0.105,-0.395,0.01,0
1.035e+05,0.1041,-0.00068091,0,300.08,1.035e+05,1,0.1085,-0.3915,0.01,0
1.035e+05,0.10433,-0.00069925,0,300.08,1.035e+05,1,0.112,-0.388,0.01,0
1.035e+05,0.10458,-0.00071756,0,300.09,1.035e+05,1,0.1155,-0.3845,0.01,0
1.035e+05,0.10483,-0.00073585,0,300.09,1.035e+05,1,0.119,-0.381,0.01,0
1.035e+05,0.10509,-0.00075414,0,300.1,1.035e+05,1,0.1225,-0.3775,0.01,0
1.035e+05,0.10536,-0.00077242,0,300.1,1.035e+05,1,0.126,-0.374,0.01,0
1.035e+05,0.10563,-0.0007907,0,300.1,1.035e+05,1,0.1295,-0.3705,0.01,0
1.035e+05,0.1059,-0.00080897,0,300.11,1.035e+05,1,0.133,-0.367,0.01,0
1.035e+05,0.10619,-0.00082727,0,300.11,1.035e+05,1,0.1365,-0.3635,0.01,0
1.035e+05,0.10648,-0.00084558,0,300.11,1.035e+05,1,0.14,-0.36,0.01,0
1.035e+05,0.10677,-0.00086389,0,300.12,1.035e+05,1,0.1435,-0.3565,0.01,0
1.035e+05,0.10708,-0.00088225,0,300.12,1.035e+05,1,0.147,-0.353,0.01,0
1.035e+05,0.10739,-0.00090062,0,300.13,1.035e+05,1,0.1505,-0.3495,0.01,0
1.035e+05,0.1077,-0.00091901,0,300.13,1.035e+05,1,0.154,-0.346,0.01,0
1.035e+05,0.10803,-0.00093746,0,300.14,1.035e+05,1,0.1575,-0.3425,0.01,0
1.035e+05,0.10835,-0.0009559,0,300.14,1.035e+05,1,0.161,-0.339,0.01,0
1.035e+05,0.10869,-0.00097442,0,300.15,1.035e+05,1,0.1645,-0.3355,0.01,0
1.035e+05,0.10903,-0.00099297,0,300.15,1.035e+05,1,0.168,-0.332,0.01,0
1.035e+05,0.10938,-0.0010115,0,300.15,1.035e+05,1,0.1715,-0.3285,0.01,0
1.035e+05,0.10974,-0.0010302,0,300.16,1.035e+05,1,0.175,-0.325,0.01,0
1.035e+05,0.1101,-0.0010489,0,300.17,1.035e+05,1,0.1785,-0.3215,0.01,0
1.035e+05,0.11046,-0.0010676,0,300.17,1.035e+05,1,0.182,-0.318,0.01,0
1.035e+05,0.11084,-0.0010864,0,300.18,1.035e+05,1,0.1855,-0.3145,0.01,0
1.035e+05,0.11122,-0.0011052,0,300.18,1.035e+05,1,0.189,-0.311,0.01,0
1.035e+05,0.11161,-0.0011242,0,300.19,1.035e+05,1,0.1925,-0.3075,0.01,0
1.035e+05,0.112,-0.0011431,0,300.19,1.035e+05,1,0.196,-0.304,0.01,0
1.035e+05,0.1124,-0.0011621,0,300.2,1.035e+05,1,0.1995,-0.3005,0.01,0
1.035e+05,0.11281,-0.0011812,0,300.2,1.035e+05,1,0.203,-0.297,0.01,0
1.035e+05,0.11322,-0.0012004,0,300.21,1.035e+05,1,0.2065,-0.2935,0.01,0
1.035e+05,0.11364,-0.0012196,0,300.21,1.035e+05,1,0.21,-0.29,0.01,0
1.035e+05,0.11407,-0.0012388,0,300.22,1.035e+05,1,0.2135,-0.2865,0.01,0
1.035e+05,0.11451,-0.0012582,0,300.23,1.035e+05,1,0.217,-0.283,0.01,0
1.035e+05,0.11495,-0.0012776,0,300.23,1.035e+05,1,0.2205,-0.2795,0.01,0
1.035e+05,0.11539,-0.0012971,0,300.24,1.035e+05,1,0.224,-0.276,0.01,0
1.035e+05,0.11585,-0.0013166,0,300.25,1.035e+05,1,0.2275,-0.2725,0.01,0
1.035e+05,0.11631,-0.0013362,0,300.25,1.035e+05,1,0.231,-0.269,0.01,0
1.035e+05,0.11678,-0.0013558,0,300.26,1.035e+05,1,0.2345,-0.2655,0.01,0
1.035e+05,0.11725,-0.0013755,0,300.27,1.035e+05,1,0.238,-0.262,0.01,0
1.035e+05,0.11773,-0.0013953,0,300.28,1.035e+05,1,0.2415,-0.2585,0.01,0
1.035e+05,0.11822,-0.0014151,0,300.28,1.035e+05,1,0.245,-0.255,0.01,0
1.035e+05,0.11872,-0.001435,0,300.29,1.035e+05,1,0.2485,-0.2515,0.01,0
1.035e+05,0.11922,-0.0014549,0,300.3,1.035e+05,1,0.252,-0.248,0.01,0
1.035e+05,0.11973,-0.0014749,0,300.31,1.035e+05,1,0.2555,-0.2445,0.01,0
1.035e+05,0.12024,-0.0014949,0,300.31,1.035e+05,1,0.259,-0.241,0.01,0
1.035e+05,0.12077,-0.001515,0,300.32,1.035e+05,1,0.2625,-0.2375,0.01,0
1.035e+05,0.1213,-0.0015351,0,300.33,1.035e+05,1,0.266,-0.234,0.01,0
1.035e+05,0.12183,-0.0015552,0,300.34,1.035e+05,1,0.2695,-0.2305,0.01,0
1.035e+05,0.12238,-0.0015753,0,300.35,1.035e+05,1,0.273,-0.227,0.01,0
1.035e+05,0.12293,-0.0015955,0,300.36,1.035e+05,1,0.2765,-0.2235,0.01,0
1.035e+05,0.12349,-0.0016157,0,300.37,1.035e+05,1,0.28,-0.22,0.01,0
1.035e+05,0.12405,-0.0016358,0,300.38,1.035e+05,1,0.2835,-0.2165,0.01,0
1.035e+05,0.12463,-0.001656,0,300.39,1.035e+05,1,0.287,-0.213,0.01,0
1.035e+05,0.12521,-0.0016761,0,300.4,1.035e+05,1,0.2905,-0.2095,0.01,0
1.035e+05,0.12579,-0.0016962,0,300.41,1.035e+05,1,0.294,-0.206,0.01,0
1.035e+05,0.12639,-0.0017163,0,300.42,1.035e+05,1,0.2975,-0.2025,0.01,0
1.035e+05,0.12699,-0.0017363,0,300.43,1.035e+05,1,0.301,-0.199,0.01,0
1.035e+05,0.12759,-0.0017562,0,300.44,1.035e+05,1,0.3045,-0.1955,0.01,0
1.035e+05,0.12821,-0.001776,0,300.45,1.035e+05,1,0.308,-0.192,0.01,0
1.035e+05,0.12883,-0.0017957,0,300.47,1.035e+05,1,0.3115,-0.1885,0.01,0
1.035e+05,0.12946,-0.0018153,0,300.48,1.035e+05,1,0.315,-0.185,0.01,0
1.035e+05,0.13009,-0.0018347,0,300.49,1.035e+05,1,0.3185,-0.1815,0.01,0
1.035e+05,0.13073,-0.001854,0,300.5,1.035e+05,1,0.322,-0.178,0.01,0
1.035e+05,0.13138,-0.001873,0,300.52,1.035e+05,1,0.3255,-0.1745,0.01,0
1.035e+05,0.13204,-0.0018918,0,300.53,1.035e+05,1,0.329,-0.171,0.01,0
1.035e+05,0.1327,-0.0019104,0,300.54,1.035e+05,1,0.3325,-0.1675,0.01,0
1.035e+05,0.13337,-0.0019285,0,300.56,1.035e+05,1,0.336,-0.164,0.01,0
1.035e+05,0.13404,-0.0019463,0,300.57,1.035e+05,1,0.3395,-0.1605,0.01,0
1.035e+05,0.13472,-0.0019638,0,300.59,1.035e+05,1,0.343,-0.157,0.01,0
1.035e+05,0.13541,-0.0019807,0,300.61,1.035e+05,1,0.3465,-0.1535,0.01,0
1.035e+05,0.1361,-0.0019972,0,300.62,1.035e+05,1,0.35,-0.15,0.01,0
1.035e+05,0.1368,-0.002013,0,300.64,1.035e+05,1,0.3535,-0.1465,0.01,0
1.035e+05,0.13751,-0.0020282,0,300.66,1.035e+05,1,0.357,-0.143,0.01,0
1.035e+05,0.13821,-0.0020428,0,300.67,1.035e+05,1,0.3605,-0.1395,0.01,0
1.035e+05,0.13893,-0.0020563,0,300.69,1.035e+05,1,0.364,-0.136,0.01,0
1.035e+05,0.13965,-0.0020689,0,300.71,1.035e+05,1,0.3675,-0.1325,0.01,0
1.035e+05,0.14037,-0.0020807,0,300.73,1.035e+05,1,0.371,-0.129,0.01,0
1.035e+05,0.1411,-0.0020912,0,300.75,1.035e+05,1,0.3745,-0.1255,0.01,0
1.035e+05,0.14183,-0.0021001,0,300.77,1.035e+05,1,0.378,-0.122,0.01,0
1.035e+05,0.14256,-0.0021079,0,300.79,1.035e+05,1,0.3815,-0.1185,0.01,0
1.035e+05,0.1433,-0.0021141,0,300.82,1.035e+05,1,0.385,-0.115,0.01,0
1.035e+05,0.14404,-0.0021178,0,300.84,1.035e+05,1,0.3885,-0.1115,0.01,0
1.035e+05,0.14478,-0.0021195,0,300.86,1.035e+05,1,0.392,-0.108,0.01,0
1.035e+05,0.14552,-0.002119,0,300.89,1.035e+05,1,0.3955,-0.1045,0.01,0
1.035e+05,0.14626,-0.002116,0,300.91,1.035e+05,1,0.399,-0.101,0.01,0
1.035e+05,0.147,-0.002109,0,300.94,1.035e+05,1,0.4025,-0.0975,0.01,0
1.035e+05,0.14774,-0.0020984,0,300.97,1.035e+05,1,0.406,-0.094,0.01,0
1.035e+05,0.14847,-0.0020839,0,301,1.035e+05,1,0.4095,-0.0905,0.01,0
1.035e+05,0.1492,-0.0020648,0,301.03,1.035e+05,1,0.413,-0.087,0.01,0
1.035e+05,0.14993,-0.0020404,0,301.06,1.035e+05,1,0.4165,-0.0835,0.01,0
1.035e+05,0.15064,-0.002009,0,301.09,1.035e+05,1,0.42,-0.08,0.01,0
1.035e+05,0.15134,-0.0019696,0,301.12,1.035e+05,1,0.4235,-0.0765,0.01,0
1.035e+05,0.15203,-0.0019214,0,301.16,1.035e+05,1,0.427,-0.073,0.01,0
1.035e+05,0.1527,-0.0018628,0,301.2,1.035e+05,1,0.4305,-0.0695,0.01,0
1.035e+05,0.15336,-0.0017919,0,301.23,1.035e+05,1,0.434,-0.066,0.01,0
1.035e+05,0.15399,-0.0017061,0,301.27,1.035e+05,1,0.4375,-0.0625,0.01,0
1.035e+05,0.15459,-0.0016024,0,301.32,1.035e+05,1,0.441,-0.059,0.01,0
1.035e+05,0.15515,-0.0014769,0,301.36,1.035e+05,1,0.4445,-0.0555,0.01,0
1.035e+05,0.15568,-0.0013244,0,301.41,1.035e+05,1,0.448,-0.052,0.01,0
1.035e+05,0.15616,-0.0011383,0,301.46,1.035e+05,1,0.4515,-0.0485,0.01,0
1.035e+05,0.15657,-0.00091003,0,301.51,1.035e+05,1,0.455,-0.045,0.01,0
1.035e+05,0.15692,-0.00062796,0,301.56,1.035e+05,1,0.4585,-0.0415,0.01,0
1.035e+05,0.15717,-0.00027651,0,301.62,1.035e+05,1,0.462,-0.038,0.01,0
1.035e+05,0.15733,0.00016555,0,301.68,1.035e+05,1,0.4655,-0.0345,0.01,0
1.035e+05,0.15736,0.00072761,0,301.74,1.035e+05,1,0.469,-0.031,0.01,0
1.035e+05,0.15725,0.001451,0,301.81,1.035e+05,1,0.4725,-0.0275,0.01,0
1.035e+05,0.15696,0.0024094,0,301.88,1.035e+05,1,0.476,-0.024,0.01,0
1.035e+05,0.15646,0.0037214,0,301.96,1.035e+05,1,0.4795,-0.0205,0.01,0
1.035e+05,0.15576,0.0055054,0,302.05,1.035e+05,1,0.483,-0.017,0.01,0
1.035e+05,0.15489,0.0079544,0,302.14,1.035e+05,1,0.4865,-0.0135,0.01,0
1.035e+05,0.15399,0.011381,0,302.23,1.035e+05,1,0.49,-0.01,0.01,0
1.035e+05,0.15346,0.016205,0,302.34,1.035e+05,1,0.4935,-0.0065,0.01,0
1.035e+05,0.154,0.022135,0,302.45,1.035e+05,1,0.497,-0.003,0.01,0
1.035e+05,0.15622,0.027103,0,302.57,1.035e+05,1,0.5005,0.0005,0.01,0
1.035e+05,0.15839,0.027894,0,302.69,1.035e+05,1,0.504,0.004,0.01,0
1.035e+05,0.15839,0.025586,0,302.8,1.035e+05,1,0.5075,0.0075,0.01,0
1.035e+05,0.15579,0.022035,0,302.9,1.035e+05,1,0.511,0.011,0.01,0
1.035e+05,0.15195,0.018503,0,302.99,1.035e+05,1,0.5145,0.0145,0.01,0
1.035e+05,0.14754,0.01535,0,303.07,1.035e+05,1,0.518,0.018,0.01,0
1.035e+05,0.14303,0.01278,0,303.15,1.035e+05,1,0.5215,0.0215,0.01,0
1.035e+05,0.13871,0.010671,0,303.22,1.035e+05,1,0.525,0.025,0.01,0
1.035e+05,0.13467,0.0089556,0,303.28,1.035e+05,1,0.5285,0.0285,0.01,0
1.035e+05,0.13101,0.0075824,0,303.33,1.035e+05,1,0.532,0.032,0.01,0
1.035e+05,0.12772,0.0064802,0,303.38,1.035e+05,1,0.5355,0.0355,0.01,0
1.035e+05,0.12475,0.0055732,0,303.42,1.035e+05,1,0.539,0.039,0.01,0
1.035e+05,0.12209,0.0048225,0,303.47,1.035e+05,1,0.5425,0.0425,0.01,0
1.035e+05,0.1197,0.0041973,0,303.51,1.035e+05,1,0.546,0.046,0.01,0
1.035e+05,0.11758,0.0036832,0,303.55,1.035e+05,1,0.5495,0.0495,0.01,0
1.035e+05,0.11568,0.0032478,0,303.59,1.035e+05,1,0.553,0.053,0.01,0
1.035e+05,0.11397,0.0028758,0,303.63,1.035e+05,1,0.5565,0.0565,0.01,0
1.035e+05,0.11243,0.002556,0,303.67,1.035e+05,1,0.56,0.06,0.01,0
1.035e+05,0.11103,0.0022795,0,303.7,1.035e+05,1,0.5635,0.0635,0.01,0
1.035e+05,0.10978,0.0020394,0,303.74,1.035e+05,1,0.567,0.067,0.01,0
1.035e+05,0.10864,0.00183,0,303.77,1.035e+05,1,0.5705,0.0705,0.01,0
1.035e+05,0.10761,0.0016479,0,303.8,1.035e+05,1,0.574,0.074,0.01,0
1.035e+05,0.10669,0.0014881,0,303.84,1.035e+05,1,0.5775,0.0775,0.01,0
1.035e+05,0.10584,0.0013467,0,303.87,1.035e+05,1,0.581,0.081,0.01,0
1.035e+05,0.10507,0.0012212,0,303.9,1.035e+05,1,0.5845,0.0845,0.01,0
1.035e+05,0.10437,0.0011093,0,303.93,1.035e+05,1,0.588,0.088,0.01,0
1.035e+05,0.10374,0.0010091,0,303.96,1.035e+05,1,0.5915,0.0915,0.01,0
1.035e+05,0.10315,0.00091922,0,303.99,1.035e+05,1,0.595,0.095,0.01,0
1.035e+05,0.10262,0.00083838,0,304.02,1.035e+05,1,0.5985,0.0985,0.01,0
1.035e+05,0.10213,0.00076567,0,304.04,1.035e+05,1,0.602,0.102,0.01,0
1.035e+05,0.10169,0.0007002,0,304.07,1.035e+05,1,0.6055,0.1055,0.01,0
1.035e+05,0.10128,0.00064118,0,304.1,1.035e+05,1,0.609,0.109,0.01,0
1.035e+05,0.10091,0.00058788,0,304.13,1.035e+05,1,0.6125,0.1125,0.01,0
1.035e+05,0.10057,0.00053964,0,304.15,1.035e+05,1,0.616,0.116,0.01,0
1.035e+05,0.10025,0.00049588,0,304.18,1.035e+05,1,0.6195,0.1195,0.01,0
1.035e+05,0.099967,0.00045608,0,304.21,1.035e+05,1,0.623,0.123,0.01,0
1.035e+05,0.099703,0.00041981,0,304.23,1.035e+05,1,0.6265,0.1265,0.01,0
1.035e+05,0.099461,0.00038678,0,304.26,1.035e+05,1,0.63,0.13,0.01,0
1.035e+05,0.099239,0.00035683,0,304.28,1.035e+05,1,0.6335,0.1335,0.01,0
1.035e+05,0.099035,0.00032981,0,304.3,1.035e+05,1,0.637,0.137,0.01,0
1.035e+05,0.098848,0.00030527,0,304.33,1.035e+05,1,0.6405,0.1405,0.01,0
1.035e+05,0.098676,0.00028296,0,304.35,1.035e+05,1,0.644,0.144,0.01,0
1.035e+05,0.098517,0.00026262,0,304.38,1.035e+05,1,0.6475,0.1475,0.01,0
1.035e+05,0.098371,0.00024403,0,304.4,1.035e+05,1,0.651,0.151,0.01,0
1.035e+05,0.098236,0.00022698,0,304.42,1.035e+05,1,0.6545,0.1545,0.01,0
1.035e+05,0.098111,0.00021133,0,304.44,1.035e+05,1,0.658,0.158,0.01,0
1.035e+05,0.097995,0.00019703,0,304.46,1.035e+05,1,0.6615,0.1615,0.01,0
1.035e+05,0.097889,0.00018428,0,304.49,1.035e+05,1,0.665,0.165,0.01,0
1.035e+05,0.097791,0.00017286,0,304.51,1.035e+05,1,0.6685,0.1685,0.01,0
1.035e+05,0.097699,0.00016263,0,304.53,1.035e+05,1,0.672,0.172,0.01,0
1.035e+05,0.097614,0.00015347,0,304.55,1.035e+05,1,0.6755,0.1755,0.01,0
1.035e+05,0.097535,0.0001453,0,304.57,1.035e+05,1,0.679,0.179,0.01,0
1.035e+05,0.09746,0.00013802,0,304.59,1.035e+05,1,0.6825,0.1825,0.01,0
1.035e+05,0.097391,0.00013175,0,304.61,1.035e+05,1,0.686,0.186,0.01,0
1.035e+05,0.097326,0.00012625,0,304.63,1.035e+05,1,0.6895,0.1895,0.01,0
1.035e+05,0.097264,0.00012148,0,304.65,1.035e+05,1,0.693,0.193,0.01,0
1.035e+05,0.097205,0.00011742,0,304.67,1.035e+05,1,0.6965,0.1965,0.01,0
1.035e+05,0.097148,0.00011403,0,304.69,1.035e+05,1,0.7,0.2,0.01,0
1.035e+05,0.097095,0.00011145,0,304.71,1.035e+05,1,0.7035,0.2035,0.01,0
1.035e+05,0.097042,0.00010937,0,304.73,1.035e+05,1,0.707,0.207,0.01,0
1.035e+05,0.096991,0.00010772,0,304.75,1.035e+05,1,0.7105,0.2105,0.01,0
1.035e+05,0.096942,0.00010646,0,304.77,1.035e+05,1,0.714,0.214,0.01,0
1.035e+05,0.096893,0.00010564,0,304.79,1.035e+05,1,0.7175,0.2175,0.01,0
1.035e+05,0.096844,0.00010521,0,304.81,1.035e+05,1,0.721,0.221,0.01,0
1.035e+05,0.096796,0.00010516,0,304.82,1.035e+05,1,0.7245,0.2245,0.01,0
1.035e+05,0.096748,0.00010551,0,304.84,1.035e+05,1,0.728,0.228,0.01,0
1.035e+05,0.0967,0.00010649,0,304.86,1.035e+05,1,0.7315,0.2315,0.01,0
1.035e+05,0.096651,0.00010788,0,304.88,1.035e+05,1,0.735,0.235,0.01,0
1.035e+05,0.096602,0.00010963,0,304.9,1.035e+05,1,0.7385,0.2385,0.01,0
1.035e+05,0.096551,0.00011179,0,304.92,1.035e+05,1,0.742,0.242,0.01,0
1.035e+05,0.096499,0.00011439,0,304.93,1.035e+05,1,0.7455,0.2455,0.01,0
1.035e+05,0.096446,0.00011726,0,304.95,1.035e+05,1,0.749,0.249,0.01,0
1.035e+05,0.096391,0.00012038,0,304.97,1.035e+05,1,0.7525,0.2525,0.01,0
1.035e+05,0.096334,0.00012393,0,304.99,1.035e+05,1,0.756,0.256,0.01,0
1.035e+05,0.096275,0.00012775,0,305,1.035e+05,1,0.7595,0.2595,0.01,0
1.035e+05,0.096214,0.00013182,0,305.02,1.035e+05,1,0.763,0.263,0.01,0
1.035e+05,0.09615,0.00013625,0,305.04,1.035e+05,1,0.7665,0.2665,0.01,0
1.035e+05,0.096083,0.00014095,0,305.06,1.035e+05,1,0.77,0.27,0.01,0
1.035e+05,0.096015,0.00014582,0,305.07,1.035e+05,1,0.7735,0.2735,0.01,0
1.035e+05,0.095942,0.00015094,0,305.09,1.035e+05,1,0.777,0.277,0.01,0
1.035e+05,0.095866,0.00015621,0,305.11,1.035e+05,1,0.7805,0.2805,0.01,0
1.035e+05,0.095788,0.0001616,0,305.12,1.035e+05,1,0.784,0.284,0.01,0
1.035e+05,0.095706,0.00016721,0,305.14,1.035e+05,1,0.7875,0.2875,0.01,0
1.035e+05,0.09562,0.00017302,0,305.15,1.035e+05,1,0.791,0.291,0.01,0
1.035e+05,0.095532,0.00017898,0,305.17,1.035e+05,1,0.7945,0.2945,0.01,0
1.035e+05,0.095438,0.0001852,0,305.19,1.035e+05,1,0.798,0.298,0.01,0
1.035e+05,0.095341,0.00019153,0,305.2,1.035e+05,1,0.8015,0.3015,0.01,0
1.035e+05,0.095241,0.00019795,0,305.22,1.035e+05,1,0.805,0.305,0.01,0
1.035e+05,0.095135,0.00020449,0,305.23,1.035e+05,1,0.8085,0.3085,0.01,0
1.035e+05,0.095026,0.0002111,0,305.25,1.035e+05,1,0.812,0.312,0.01,0
1.035e+05,0.094913,0.00021785,0,305.26,1.035e+05,1,0.8155,0.3155,0.01,0
1.035e+05,0.094795,0.00022486,0,305.28,1.035e+05,1,0.819,0.319,0.01,0
1.035e+05,0.094674,0.000232,0,305.29,1.035e+05,1,0.8225,0.3225,0.01,0
1.035e+05,0.094547,0.00023947,0,305.31,1.035e+05,1,0.826,0.326,0.01,0
1.035e+05,0.094415,0.00024712,0,305.32,1.035e+05,1,0.8295,0.3295,0.01,0
1.035e+05,0.09428,0.00025496,0,305.34,1.035e+05,1,0.833,0.333,0.01,0
1.035e+05,0.094137,0.00026305,0,305.35,1.035e+05,1,0.8365,0.3365,0.01,0
1.035e+05,0.093992,0.00027123,0,305.37,1.035e+05,1,0.84,0.34,0.01,0
1.035e+05,0.09384,0.00027964,0,305.38,1.035e+05,1,0.8435,0.3435,0.01,0
1.035e+05,0.093684,0.00028816,0,305.4,1.035e+05,1,0.847,0.347,0.01,0
1.035e+05,0.093522,0.00029684,0,305.41,1.035e+05,1,0.8505,0.3505,0.01,0
1.035e+05,0.093354,0.00030574,0,305.43,1.035e+05,1,0.854,0.354,0.01,0
1.035e+05,0.093183,0.00031471,0,305.44,1.035e+05,1,0.8575,0.3575,0.01,0
1.035e+05,0.093002,0.00032395,0,305.46,1.035e+05,1,0.861,0.361,0.01,0
1.035e+05,0.092818,0.00033324,0,305.47,1.035e+05,1,0.8645,0.3645,0.01,0
1.035e+05,0.092627,0.00034267,0,305.49,1.035e+05,1,0.868,0.368,0.01,0
1.035e+05,0.092431,0.00035217,0,305.5,1.035e+05,1,0.8715,0.3715,0.01,0
1.035e+05,0.092229,0.00036172,0,305.52,1.035e+05,1,0.875,0.375,0.01,0
1.035e+05,0.092019,0.0003714,0,305.53,1.035e+05,1,0.8785,0.3785,0.01,0
1.035e+05,0.091807,0.00038113,0,305.54,1.035e+05,1,0.882,0.382,0.01,0
1.035e+05,0.091583,0.00039108,0,305.56,1.035e+05,1,0.8855,0.3855,0.01,0
1.035e+05,0.091358,0.00040108,0,305.57,1.035e+05,1,0.889,0.389,0.01,0
1.035e+05,0.091122,0.00041128,0,305.59,1.035e+05,1,0.8925,0.3925,0.01,0
1.035e+05,0.090883,0.00042151,0,305.6,1.035e+05,1,0.896,0.396,0.01,0
1.035e+05,0.090635,0.00043184,0,305.61,1.035e+05,1,0.8995,0.3995,0.01,0
1.035e+05,0.090382,0.00044218,0,305.63,1.035e+05,1,0.903,0.403,0.01,0
1.035e+05,0.090122,0.00045252,0,305.64,1.035e+05,1,0.9065,0.4065,0.01,0
1.035e+05,0.089855,0.00046294,0,305.66,1.035e+05,1,0.91,0.41,0.01,0
1.035e+05,0.089582,0.00047341,0,305.67,1.035e+05,1,0.9135,0.4135,0.01,0
1.035e+05,0.0893,0.00048406,0,305.68,1.035e+05,1,0.917,0.417,0.01,0
1.035e+05,0.089014,0.00049481,0,305.7,1.035e+05,1,0.9205,0.4205,0.01,0
1.035e+05,0.088718,0.00050579,0,305.71,1.035e+05,1,0.924,0.424,0.01,0
1.035e+05,0.088418,0.00051685,0,305.72,1.035e+05,1,0.9275,0.4275,0.01,0
1.035e+05,0.088107,0.00052813,0,305.74,1.035e+05,1,0.931,0.431,0.01,0
1.035e+05,0.087793,0.00053946,0,305.75,1.035e+05,1,0.9345,0.4345,0.01,0
1.035e+05,0.087467,0.00055104,0,305.76,1.035e+05,1,0.938,0.438,0.01,0
1.035e+05,0.087139,0.00056265,0,305.78,1.035e+05,1,0.9415,0.4415,0.01,0
1.035e+05,0.086798,0.00057451,0,305.79,1.035e+05,1,0.945,0.445,0.01,0
1.035e+05,0.086455,0.00058641,0,305.81,1.035e+05,1,0.9485,0.4485,0.01,0
1.035e+05,0.086098,0.00059853,0,305.82,1.035e+05,1,0.952,0.452,0.01,0
1.035e+05,0.08574,0.00061068,0,305.83,1.035e+05,1,0.9555,0.4555,0.01,0
1.035e+05,0.085367,0.000623,0,305.85,1.035e+05,1,0.959,0.459,0.01,0
1.035e+05,0.084992,0.00063534,0,305.86,1.035e+05,1,0.9625,0.4625,0.01,0
1.035e+05,0.084604,0.00064779,0,305.87,1.035e+05,1,0.966,0.466,0.01,0
1.035e+05,0.084213,0.00066026,0,305.89,1.035e+05,1,0.9695,0.4695,0.01,0
1.035e+05,0.083809,0.00067281,0,305.9,1.035e+05,1,0.973,0.473,0.01,0
1.035e+05,0.083401,0.00068538,0,305.91,1.035e+05,1,0.9765,0.4765,0.01,0
1.035e+05,0.082981,0.000698,0,305.92,1.035e+05,1,0.98,0.48,0.01,0
1.035e+05,0.082556,0.00071065,0,305.94,1.035e+05,1,0.9835,0.4835,0.01,0
1.035e+05,0.08212,0.00072323,0,305.95,1.035e+05,1,0.987,0.487,0.01,0
1.035e+05,0.081678,0.00073578,0,305.96,1.035e+05,1,0.9905,0.4905,0.01,0
1.035e+05,0.081226,0.00074818,0,305.97,1.035e+05,1,0.994,0.494,0.01,0
1.035e+05,0.080767,0.00076045,0,305.98,1.035e+05,1,0.9975,0.4975,0.01,0
1.035e+05,0.0803,0.00077265,0,306,1.035e+05,1,1.001,0.501,0.01,0
1.035e+05,0.079822,0.00078478,0,306.01,1.035e+05,1,1.0045,0.5045,0.01,0
1.035e+05,0.07934,0.00079693,0,306.02,1.035e+05,1,1.008,0.508,0.01,0
1.035e+05,0.078844,0.00080916,0,306.03,1.035e+05,1,1.0115,0.5115,0.01,0
1.035e+05,0.078348,0.0008214,0,306.04,1.035e+05,1,1.015,0.515,0.01,0
1.035e+05,0.077834,0.00083369,0,306.05,1.035e+05,1,1.0185,0.5185,0.01,0
1.035e+05,0.07732,0.00084599,0,306.07,1.035e+05,1,1.022,0.522,0.01,0
1.035e+05,0.076791,0.00085824,0,306.08,1.035e+05,1,1.0255,0.5255,0.01,0
1.035e+05,0.076259,0.00087049,0,306.09,1.035e+05,1,1.029,0.529,0.01,0
1.035e+05,0.075715,0.00088272,0,306.1,1.035e+05,1,1.0325,0.5325,0.01,0
1.035e+05,0.075164,0.00089495,0,306.11,1.035e+05,1,1.036,0.536,0.01,0
1.035e+05,0.074606,0.00090722,0,306.12,1.035e+05,1,1.0395,0.5395,0.01,0
1.035e+05,0.074036,0.00091955,0,306.14,1.035e+05,1,1.043,0.543,0.01,0
1.035e+05,0.073464,0.00093189,0,306.15,1.035e+05,1,1.0465,0.5465,0.01,0
1.035e+05,0.072876,0.0009443,0,306.16,1.035e+05,1,1.05,0.55,0.01,0
1.035e+05,0.072287,0.0009567,0,306.17,1.035e+05,1,1.0535,0.5535,0.01,0
1.035e+05,0.071682,0.00096914,0,306.18,1.035e+05,1,1.057,0.557,0.01,0
1.035e+05,0.071074,0.00098158,0,306.2,1.035e+05,1,1.0605,0.5605,0.01,0
1.035e+05,0.070455,0.00099396,0,306.21,1.035e+05,1,1.064,0.564,0.01,0
1.035e+05,0.069828,0.0010063,0,306.22,1.035e+05,1,1.0675,0.5675,0.01,0
1.035e+05,0.069196,0.0010186,0,306.23,1.035e+05,1,1.071,0.571,0.01,0
1.035e+05,0.068549,0.0010306,0,306.24,1.035e+05,1,1.0745,0.5745,0.01,0
1.035e+05,0.067901,0.0010427,0,306.26,1.035e+05,1,1.078,0.578,0.01,0
1.035e+05,0.067238,0.0010543,0,306.27,1.035e+05,1,1.0815,0.5815,0.01,0
1.035e+05,0.066571,0.0010658,0,306.28,1.035e+05,1,1.085,0.585,0.01,0
1.035e+05,0.065896,0.001077,0,306.29,1.035e+05,1,1.0885,0.5885,0.01,0
1.035e+05,0.06521,0.0010877,0,306.3,1.035e+05,1,1.092,0.592,0.01,0
1.035e+05,0.064524,0.0010984,0,306.31,1.035e+05,1,1.0955,0.5955,0.01,0
1.035e+05,0.06382,0.0011084,0,306.32,1.035e+05,1,1.099,0.599,0.01,0
1.035e+05,0.063115,0.0011183,0,306.33,1.035e+05,1,1.1025,0.6025,0.01,0
1.035e+05,0.062401,0.0011279,0,306.34,1.035e+05,1,1.106,0.606,0.01,0
1.035e+05,0.061679,0.0011371,0,306.35,1.035e+05,1,1.1095,0.6095,0.01,0
1.035e+05,0.060955,0.0011462,0,306.36,1.035e+05,1,1.113,0.613,0.01,0
1.035e+05,0.060217,0.0011546,0,306.37,1.035e+05,1,1.1165,0.6165,0.01,0
1.035e+05,0.059479,0.0011629,0,306.38,1.035e+05,1,1.12,0.62,0.01,0
1.035e+05,0.058731,0.0011706,0,306.39,1.035e+05,1,1.1235,0.6235,0.01,0
1.035e+05,0.057977,0.0011781,0,306.4,1.035e+05,1,1.127,0.627,0.01,0
1.035e+05,0.057222,0.0011854,0,306.41,1.035e+05,1,1.1305,0.6305,0.01,0
1.035e+05,0.056454,0.0011921,0,306.42,1.035e+05,1,1.134,0.634,0.01,0
1.035e+05,0.055686,0.0011988,0,306.43,1.035e+05,1,1.1375,0.6375,0.01,0
1.035e+05,0.054911,0.001205,0,306.44,1.035e+05,1,1.141,0.641,0.01,0
1.035e+05,0.05413,0.0012109,0,306.45,1.035e+05,1,1.1445,0.6445,0.01,0
1.035e+05,0.053349,0.0012167,0,306.46,1.035e+05,1,1.148,0.648,0.01,0
1.035e+05,0.052556,0.0012216,0,306.47,1.035e+05,1,1.1515,0.6515,0.01,0
1.035e+05,0.051764,0.0012264,0,306.48,1.035e+05,1,1.155,0.655,0.01,0
1.035e+05,0.050967,0.0012308,0,306.49,1.035e+05,1,1.1585,0.6585,0.01,0
1.035e+05,0.050164,0.0012345,0,306.5,1.035e+05,1,1.162,0.662,0.01,0
1.035e+05,0.049362,0.0012383,0,306.51,1.035e+05,1,1.1655,0.6655,0.01,0
1.035e+05,0.048553,0.001241,0,306.52,1.035e+05,1,1.169,0.669,0.01,0
1.035e+05,0.047742,0.0012436,0,306.53,1.035e+05,1,1.1725,0.6725,0.01,0
1.035e+05,0.04693,0.0012458,0,306.54,1.035e+05,1,1.176,0.676,0.01,0
1.035e+05,0.046113,0.001247,0,306.55,1.035e+05,1,1.1795,0.6795,0.01,0
1.035e+05,0.045296,0.0012482,0,306.56,1.035e+05,1,1.183,0.683,0.01,0
1.035e+05,0.044477,0.0012486,0,306.56,1.035e+05,1,1.1865,0.6865,0.01,0
1.035e+05,0.043657,0.0012484,0,306.57,1.035e+05,1,1.19,0.69,0.01,0
1.035e+05,0.042836,0.0012481,0,306.58,1.035e+05,1,1.1935,0.6935,0.01,0
1.035e+05,0.042014,0.0012467,0,306.59,1.035e+05,1,1.197,0.697,0.01,0
1.035e+05,0.041192,0.001245,0,306.6,1.035e+05,1,1.2005,0.7005,0.01,0
1.035e+05,0.04037,0.0012431,0,306.61,1.035e+05,1,1.204,0.704,0.01,0
1.035e+05,0.039549,0.0012397,0,306.61,1.035e+05,1,1.2075,0.7075,0.01,0
1.035e+05,0.038729,0.0012364,0,306.62,1.035e+05,1,1.211,0.711,0.01,0
1.035e+05,0.03791,0.0012323,0,306.63,1.035e+05,1,1.2145,0.7145,0.01,0
1.035e+05,0.037094,0.0012271,0,306.64,1.035e+05,1,1.218,0.718,0.01,0
1.035e+05,0.036277,0.0012218,0,306.64,1.035e+05,1,1.2215,0.7215,0.01,0
1.035e+05,0.035466,0.0012155,0,306.65,1.035e+05,1,1.225,0.725,0.01,0
1.035e+05,0.034657,0.0012085,0,306.65,1.035e+05,1,1.2285,0.7285,0.01,0
1.035e+05,0.033849,0.0012015,0,306.66,1.035e+05,1,1.232,0.732,0.01,0
1.035e+05,0.033049,0.0011935,0,306.67,1.035e+05,1,1.2355,0.7355,0.01,0
1.035e+05,0.032252,0.0011852,0,306.67,1.035e+05,1,1.239,0.739,0.01,0
1.035e+05,0.031454,0.0011769,0,306.68,1.035e+05,1,1.2425,0.7425,0.01,0
1.035e+05,0.030671,0.0011672,0,306.69,1.035e+05,1,1.246,0.746,0.01,0
1.035e+05,0.029887,0.0011576,0,306.69,1.035e+05,1,1.2495,0.7495,0.01,0
1.035e+05,0.029106,0.0011478,0,306.7,1.035e+05,1,1.253,0.753,0.01,0
1.035e+05,0.028339,0.001137,0,306.7,1.035e+05,1,1.2565,0.7565,0.01,0
1.035e+05,0.027571,0.0011261,0,306.71,1.035e+05,1,1.26,0.76,0.01,0
1.035e+05,0.02681,0.001115,0,306.71,1.035e+05,1,1.2635,0.7635,0.01,0
1.035e+05,0.026062,0.001103,0,306.72,1.035e+05,1,1.267,0.767,0.01,0
1.035e+05,0.025315,0.001091,0,306.72,1.035e+05,1,1.2705,0.7705,0.01,0
1.035e+05,0.024575,0.0010786,0,306.73,1.035e+05,1,1.274,0.774,0.01,0
1.035e+05,0.02385,0.0010655,0,306.73,1.035e+05,1,1.2775,0.7775,0.01,0
1.035e+05,0.023124,0.0010523,0,306.74,1.035e+05,1,1.281,0.781,0.01,0
1.035e+05,0.022409,0.0010388,0,306.74,1.035e+05,1,1.2845,0.7845,0.01,0
1.035e+05,0.021709,0.0010248,0,306.74,1.035e+05,1,1.288,0.788,0.01,0
1.035e+05,0.021008,0.0010108,0,306.75,1.035e+05,1,1.2915,0.7915,0.01,0
1.035e+05,0.020319,0.00099643,0,306.75,1.035e+05,1,1.295,0.795,0.01,0
1.035e+05,0.019645,0.00098174,0,306.75,1.035e+05,1,1.2985,0.7985,0.01,0
1.035e+05,0.018972,0.00096705,0,306.76,1.035e+05,1,1.302,0.802,0.01,0
1.035e+05,0.01831,0.00095214,0,306.76,1.035e+05,1,1.3055,0.8055,0.01,0
1.035e+05,0.017666,0.00093692,0,306.76,1.035e+05,1,1.309,0.809,0.01,0
1.035e+05,0.017021,0.00092171,0,306.76,1.035e+05,1,1.3125,0.8125,0.01,0
1.035e+05,0.016388,0.0009064,0,306.77,1.035e+05,1,1.316,0.816,0.01,0
1.035e+05,0.015773,0.00089094,0,306.77,1.035e+05,1,1.3195,0.8195,0.01,0
1.035e+05,0.015158,0.00087547,0,306.77,1.035e+05,1,1.323,0.823,0.01,0
1.035e+05,0.014554,0.00086003,0,306.77,1.035e+05,1,1.3265,0.8265,0.01,0
1.035e+05,0.01397,0.00084465,0,306.77,1.035e+05,1,1.33,0.83,0.01,0
1.035e+05,0.013387,0.00082927,0,306.77,1.035e+05,1,1.3335,0.8335,0.01,0
1.035e+05,0.01281,0.00081396,0,306.77,1.035e+05,1,1.337,0.837,0.01,0
1.035e+05,0.012258,0.00079888,0,306.77,1.035e+05,1,1.3405,0.8405,0.01,0
1.035e+05,0.011706,0.0007838,0,306.77,1.035e+05,1,1.344,0.844,0.01,0
1.035e+05,0.011158,0.00076875,0,306.77,1.035e+05,1,1.3475,0.8475,0.01,0
1.035e+05,0.010637,0.00075405,0,306.77,1.035e+05,1,1.351,0.851,0.01,0
1.035e+05,0.010116,0.00073936,0,306.77,1.035e+05,1,1.3545,0.8545,0.01,0
1.035e+05,0.0095959,0.00072466,0,306.76,1.035e+05,1,1.358,0.858,0.01,0
1.035e+05,0.0091045,0.00071038,0,306.76,1.035e+05,1,1.3615,0.8615,0.01,0
1.035e+05,0.0086151,0.00069614,0,306.76,1.035e+05,1,1.365,0.865,0.01,0
1.035e+05,0.0081256,0.00068189,0,306.75,1.035e+05,1,1.3685,0.8685,0.01,0
1.035e+05,0.0076587,0.00066824,0,306.75,1.035e+05,1,1.372,0.872,0.01,0
1.035e+05,0.0071995,0.00065478,0,306.75,1.035e+05,1,1.3755,0.8755,0.01,0
1.035e+05,0.0067403,0.00064133,0,306.74,1.035e+05,1,1.379,0.879,0.01,0
1.035e+05,0.0062959,0.0006286,0,306.74,1.035e+05,1,1.3825,0.8825,0.01,0
1.035e+05,0.0058652,0.00061654,0,306.73,1.035e+05,1,1.386,0.886,0.01,0
1.035e+05,0.0054346,0.00060448,0,306.73,1.035e+05,1,1.3895,0.8895,0.01,0
1.035e+05,0.0050106,0.00059298,0,306.72,1.035e+05,1,1.393,0.893,0.01,0
1.035e+05,0.0046055,0.00058307,0,306.71,1.035e+05,1,1.3965,0.8965,0.01,0
1.035e+05,0.0042004,0.00057316,0,306.71,1.035e+05,1,1.4,0.9,0.01,0
1.035e+05,0.0037953,0.00056325,0,306.7,1.035e+05,1,1.4035,0.9035,0.01,0
1.035e+05,0.0034107,0.0005559,0,306.69,1.035e+05,1,1.407,0.907,0.01,0
1.035e+05,0.0030266,0.00054863,0,306.68,1.035e+05,1,1.4105,0.9105,0.01,0
1.035e+05,0.0026426,0.00054136,0,306.67,1.035e+05,1,1.414,0.914,0.01,0
1.035e+05,0.0022684,0.00053635,0,306.66,1.035e+05,1,1.4175,0.9175,0.01,0
1.035e+05,0.0018997,0.00053255,0,306.65,1.035e+05,1,1.421,0.921,0.01,0
1.035e+05,0.0015309,0.00052875,0,306.64,1.035e+05,1,1.4245,0.9245,0.01,0
1.035e+05,0.0011639,0.00052622,0,306.63,1.035e+05,1,1.428,0.928,0.01,0
1.035e+05,0.00080137,0.00052675,0,306.62,1.035e+05,1,1.4315,0.9315,0.01,0
1.035e+05,0.00043882,0.00052727,0,306.61,1.035e+05,1,1.435,0.935,0.01,0
1.035e+05,7.6267e-05,0.0005278,0,306.6,1.035e+05,1,1.4385,0.9385,0.01,0
1.035e+05,-0.00028612,0.00053091,0,306.58,1.035e+05,1,1.442,0.942,0.01,0
1.035e+05,-0.00064851,0.0005343,0,306.57,1.035e+05,1,1.4455,0.9455,0.01,0
1.035e+05,-0.0010109,0.00053768,0,306.55,1.035e+05,1,1.449,0.949,0.01,0
1.035e+05,-0.0013752,0.00054055,0,306.54,1.035e+05,1,1.4525,0.9525,0.01,0
1.035e+05,-0.0017415,0.00054286,0,306.52,1.035e+05,1,1.456,0.956,0.01,0
1.035e+05,-0.0021079,0.00054517,0,306.5,1.035e+05,1,1.4595,0.9595,0.01,0
1.035e+05,-0.002474,0.00054728,0,306.48,1.035e+05,1,1.463,0.963,0.01,0
1.035e+05,-0.0028239,0.00053851,0,306.45,1.035e+05,1,1.4665,0.9665,0.01,0
1.035e+05,-0.0031739,0.00052974,0,306.42,1.035e+05,1,1.47,0.97,0.01,0
1.035e+05,-0.0035239,0.00052097,0,306.4,1.035e+05,1,1.4735,0.9735,0.01,0
1.035e+05,-0.0038588,0.00050242,0,306.36,1.035e+05,1,1.477,0.977,0.01,0
1.035e+05,-0.00418,0.00047498,0,306.32,1.035e+05,1,1.4805,0.9805,0.01,0
1.035e+05,-0.0045012,0.00044753,0,306.28,1.035e+05,1,1.484,0.984,0.01,0
1.035e+05,-0.0048224,0.00042009,0,306.24,1.035e+05,1,1.4875,0.9875,0.01,0
1.035e+05,-0.0051075,0.00036422,0,306.15,1.035e+05,1,1.491,0.991,0.01,0
1.035e+05,-0.0053923,0.00030818,0,306.06,1.035e+05,1,1.4945,0.9945,0.01,0
1.035e+05,-0.0056771,0.00025214,0,305.97,1.035e+05,1,1.498,0.998,0.01,0
1.035e+05,-0.0058753,0.00021648,0,305.9,1.035e+05,1,1.5015,1.0015,0.01,0
1.035e+05,-0.0059579,0.00020802,0,305.85,1.035e+05,1,1.505,1.005,0.01,0
1.035e+05,-0.0060405,0.00019956,0,305.81,1.035e+05,1,1.5085,1.0085,0.01,0
1.035e+05,-0.0061231,0.00019109,0,305.77,1.035e+05,1,1.512,1.012,0.01,0
1.035e+05,-0.0062056,0.00018263,0,305.73,1.035e+05,1,1.5155,1.0155,0.01,0
1.035e+05,-0.0062882,0.00017416,0,305.68,1.035e+05,1,1.519,1.019,0.01,0
1.035e+05,-0.0063708,0.0001657,0,305.64,1.035e+05,1,1.5225,1.0225,0.01,0
1.035e+05,-0.0064534,0.00015723,0,305.6,1.035e+05,1,1.526,1.026,0.01,0
1.035e+05,-0.006536,0.00014877,0,305.56,1.035e+05,1,1.5295,1.0295,0.01,0
1.035e+05,-0.0066186,0.00014031,0,305.51,1.035e+05,1,1.533,1.033,0.01,0
1.035e+05,-0.0067012,0.00013184,0,305.47,1.035e+05,1,1.5365,1.0365,0.01,0
1.035e+05,-0.0067988,0.00012846,0,305.43,1.035e+05,1,1.54,1.04,0.01,0
1.035e+05,-0.0069484,0.00014269,0,305.39,1.035e+05,1,1.5435,1.0435,0.01,0
1.035e+05,-0.007098,0.00015692,0,305.35,1.035e+05,1,1.547,1.047,0.01,0
1.035e+05,-0.0072476,0.00017115,0,305.32,1.035e+05,1,1.5505,1.0505,0.01,0
1.035e+05,-0.0073972,0.00018538,0,305.28,1.035e+05,1,1.554,1.054,0.01,0
1.035e+05,-0.0075469,0.0001996,0,305.24,1.035e+05,1,1.5575,1.0575,0.01,0
1.035e+05,-0.0076965,0.00021383,0,305.2,1.035e+05,1,1.561,1.061,0.01,0
1.035e+05,-0.0078461,0.00022806,0,305.16,1.035e+05,1,1.5645,1.0645,0.01,0
1.035e+05,-0.0079957,0.00024229,0,305.13,1.035e+05,1,1.568,1.068,0.01,0
1.035e+05,-0.0081453,0.00025652,0,305.09,1.035e+05,1,1.5715,1.0715,0.01,0
1.035e+05,-0.0082949,0.00027075,0,305.05,1.035e+05,1,1.575,1.075,0.01,0
1.035e+05,-0.0084474,0.00028513,0,305.01,1.035e+05,1,1.5785,1.0785,0.01,0
1.035e+05,-0.0087438,0.00030743,0,304.98,1.035e+05,1,1.582,1.082,0.01,0
1.035e+05,-0.0090401,0.00032972,0,304.95,1.035e+05,1,1.5855,1.0855,0.01,0
1.035e+05,-0.0093365,0.00035201,0,304.92,1.035e+05,1,1.589,1.089,0.01,0
1.035e+05,-0.0096328,0.0003743,0,304.88,1.035e+05,1,1.5925,1.0925,0.01,0
1.035e+05,-0.0099292,0.0003966,0,304.85,1.035e+05,1,1.596,1.096,0.01,0
1.035e+05,-0.010226,0.00041889,0,304.82,1.035e+05,1,1.5995,1.0995,0.01,0
1.035e+05,-0.010522,0.00044118,0,304.79,1.035e+05,1,1.603,1.103,0.01,0
1.035e+05,-0.010818,0.00046348,0,304.76,1.035e+05,1,1.6065,1.1065,0.01,0
1.035e+05,-0.011115,0.00048577,0,304.73,1.035e+05,1,1.61,1.11,0.01,0
1.035e+05,-0.011411,0.00050806,0,304.7,1.035e+05,1,1.6135,1.1135,0.01,0
1.035e+05,-0.011707,0.00053036,0,304.66,1.035e+05,1,1.617,1.117,0.01,0
1.035e+05,-0.012124,0.00055024,0,304.64,1.035e+05,1,1.6205,1.1205,0.01,0
1.035e+05,-0.012569,0.00056958,0,304.61,1.035e+05,1,1.624,1.124,0.01,0
1.035e+05,-0.013014,0.00058891,0,304.58,1.035e+05,1,1.6275,1.1275,0.01,0
1.035e+05,-0.013458,0.00060825,0,304.55,1.035e+05,1,1.631,1.131,0.01,0
1.035e+05,-0.013903,0.00062759,0,304.52,1.035e+05,1,1.6345,1.1345,0.01,0
1.035e+05,-0.014347,0.00064692,0,304.5,1.035e+05,1,1.638,1.138,0.01,0
1.035e+05,-0.014792,0.00066626,0,304.47,1.035e+05,1,1.6415,1.1415,0.01,0
1.035e+05,-0.015236,0.0006856,0,304.44,1.035e+05,1,1.645,1.145,0.01,0
1.035e+05,-0.015681,0.00070493,0,304.41,1.035e+05,1,1.6485,1.1485,0.01,0
1.035e+05,-0.016125,0.00072427,0,304.39,1.035e+05,1,1.652,1.152,0.01,0
1.035e+05,-0.01657,0.00074361,0,304.36,1.035e+05,1,1.6555,1.1555,0.01,0
1.035e+05,-0.017072,0.00075729,0,304.33,1.035e+05,1,1.659,1.159,0.01,0
1.035e+05,-0.017611,0.00076736,0,304.31,1.035e+05,1,1.6625,1.1625,0.01,0
1.035e+05,-0.018149,0.00077743,0,304.28,1.035e+05,1,1.666,1.166,0.01,0
1.035e+05,-0.018688,0.0007875,0,304.26,1.035e+05,1,1.6695,1.1695,0.01,0
1.035e+05,-0.019227,0.00079757,0,304.23,1.035e+05,1,1.673,1.173,0.01,0
1.035e+05,-0.019765,0.00080764,0,304.21,1.035e+05,1,1.6765,1.1765,0.01,0
1.035e+05,-0.020304,0.00081771,0,304.19,1.035e+05,1,1.68,1.18,0.01,0
1.035e+05,-0.020843,0.00082778,0,304.16,1.035e+05,1,1.6835,1.1835,0.01,0
1.035e+05,-0.021381,0.00083785,0,304.14,1.035e+05,1,1.687,1.187,0.01,0
1.035e+05,-0.02192,0.00084792,0,304.11,1.035e+05,1,1.6905,1.1905,0.01,0
1.035e+05,-0.022458,0.00085799,0,304.09,1.035e+05,1,1.694,1.194,0.01,0
1.035e+05,-0.023003,0.0008638,0,304.06,1.035e+05,1,1.6975,1.1975,0.01,0
1.035e+05,-0.023558,0.00086338,0,304.04,1.035e+05,1,1.701,1.201,0.01,0
1.035e+05,-0.024112,0.00086296,0,304.02,1.035e+05,1,1.7045,1.2045,0.01,0
1.035e+05,-0.024666,0.00086254,0,304,1.035e+05,1,1.708,1.208,0.01,0
1.035e+05,-0.02522,0.00086212,0,303.97,1.035e+05,1,1.7115,1.2115,0.01,0
1.035e+05,-0.025774,0.0008617,0,303.95,1.035e+05,1,1.715,1.215,0.01,0
1.035e+05,-0.026328,0.00086128,0,303.93,1.035e+05,1,1.7185,1.2185,0.01,0
1.035e+05,-0.026883,0.00086086,0,303.91,1.035e+05,1,1.722,1.222,0.01,0
1.035e+05,-0.027437,0.00086044,0,303.89,1.035e+05,1,1.7255,1.2255,0.01,0
1.035e+05,-0.027991,0.00086001,0,303.86,1.035e+05,1,1.729,1.229,0.01,0
1.035e+05,-0.028545,0.00085959,0,303.84,1.035e+05,1,1.7325,1.2325,0.01,0
1.035e+05,-0.029089,0.00085737,0,303.82,1.035e+05,1,1.736,1.236,0.01,0
1.035e+05,-0.02959,0.000848,0,303.8,1.035e+05,1,1.7395,1.2395,0.01,0
1.035e+05,-0.030092,0.00083863,0,303.78,1.035e+05,1,1.743,1.243,0.01,0
1.035e+05,-0.030593,0.00082927,0,303.76,1.035e+05,1,1.7465,1.2465,0.01,0
1.035e+05,-0.031095,0.0008199,0,303.74,1.035e+05,1,1.75,1.25,0.01,0
1.035e+05,-0.031597,0.00081053,0,303.72,1.035e+05,1,1.7535,1.2535,0.01,0
1.035e+05,-0.032098,0.00080116,0,303.7,1.035e+05,1,1.757,1.257,0.01,0
1.035e+05,-0.0326,0.0007918,0,303.68,1.035e+05,1,1.7605,1.2605,0.01,0
1.035e+05,-0.033101,0.00078243,0,303.66,1.035e+05,1,1.764,1.264,0.01,0
1.035e+05,-0.033603,0.00077306,0,303.64,1.035e+05,1,1.7675,1.2675,0.01,0
1.035e+05,-0.034105,0.0007637,0,303.62,1.035e+05,1,1.771,1.271,0.01,0
1.035e+05,-0.034606,0.00075433,0,303.6,1.035e+05,1,1.7745,1.2745,0.01,0
1.035e+05,-0.035007,0.00073932,0,303.58,1.035e+05,1,1.778,1.278,0.01,0
1.035e+05,-0.035407,0.00072431,0,303.56,1.035e+05,1,1.7815,1.2815,0.01,0
1.035e+05,-0.035808,0.00070929,0,303.54,1.035e+05,1,1.785,1.285,0.01,0
1.035e+05,-0.036208,0.00069427,0,303.52,1.035e+05,1,1.7885,1.2885,0.01,0
1.035e+05,-0.036608,0.00067925,0,303.51,1.035e+05,1,1.792,1.292,0.01,0
1.035e+05,-0.037009,0.00066423,0,303.49,1.035e+05,1,1.7955,1.2955,0.01,0
1.035e+05,-0.037409,0.00064921,0,303.47,1.035e+05,1,1.799,1.299,0.01,0
1.035e+05,-0.03781,0.00063419,0,303.45,1.035e+05,1,1.8025,1.3025,0.01,0
1.035e+05,-0.03821,0.00061917,0,303.43,1.035e+05,1,1.806,1.306,0.01,0
1.035e+05,-0.03861,0.00060415,0,303.42,1.035e+05,1,1.8095,1.3095,0.01,0
1.035e+05,-0.039011,0.00058913,0,303.4,1.035e+05,1,1.813,1.313,0.01,0
1.035e+05,-0.039315,0.00057262,0,303.38,1.035e+05,1,1.8165,1.3165,0.01,0
1.035e+05,-0.039594,0.00055572,0,303.36,1.035e+05,1,1.82,1.32,0.01,0
1.035e+05,-0.039873,0.00053882,0,303.35,1.035e+05,1,1.8235,1.3235,0.01,0
1.035e+05,-0.040152,0.00052192,0,303.33,1.035e+05,1,1.827,1.327,0.01,0
1.035e+05,-0.040431,0.00050502,0,303.31,1.035e+05,1,1.8305,1.3305,0.01,0
1.035e+05,-0.04071,0.00048812,0,303.3,1.035e+05,1,1.834,1.334,0.01,0
1.035e+05,-0.040989,0.00047122,0,303.28,1.035e+05,1,1.8375,1.3375,0.01,0
1.035e+05,-0.041268,0.00045432,0,303.26,1.035e+05,1,1.841,1.341,0.01,0
1.035e+05,-0.041547,0.00043742,0,303.25,1.035e+05,1,1.8445,1.3445,0.01,0
1.035e+05,-0.041827,0.00042052,0,303.23,1.035e+05,1,1.848,1.348,0.01,0
1.035e+05,-0.042106,0.00040362,0,303.21,1.035e+05,1,1.8515,1.3515,0.01,0
1.035e+05,-0.042315,0.00038728,0,303.2,1.035e+05,1,1.855,1.355,0.01,0
1.035e+05,-0.042475,0.00037133,0,303.18,1.035e+05,1,1.8585,1.3585,0.01,0
1.035e+05,-0.042635,0.00035538,0,303.16,1.035e+05,1,1.862,1.362,0.01,0
1.035e+05,-0.042796,0.00033943,0,303.15,1.035e+05,1,1.8655,1.3655,0.01,0
1.035e+05,-0.042956,0.00032348,0,303.13,1.035e+05,1,1.869,1.369,0.01,0
1.035e+05,-0.043116,0.00030753,0,303.12,1.035e+05,1,1.8725,1.3725,0.01,0
1.035e+05,-0.043277,0.00029158,0,303.1,1.035e+05,1,1.876,1.376,0.01,0
1.035e+05,-0.043437,0.00027563,0,303.09,1.035e+05,1,1.8795,1.3795,0.01,0
1.035e+05,-0.043598,0.00025968,0,303.07,1.035e+05,1,1.883,1.383,0.01,0
1.035e+05,-0.043758,0.00024373,0,303.06,1.035e+05,1,1.8865,1.3865,0.01,0
1.035e+05,-0.043918,0.00022778,0,303.04,1.035e+05,1,1.89,1.39,0.01,0
1.035e+05,-0.044039,0.0002128,0,303.03,1.035e+05,1,1.8935,1.3935,0.01,0
1.035e+05,-0.044097,0.00019937,0,303.01,1.035e+05,1,1.897,1.397,0.01,0
1.035e+05,-0.044155,0.00018593,0,303,1.035e+05,1,1.9005,1.4005,0.01,0
1.035e+05,-0.044213,0.0001725,0,302.98,1.035e+05,1,1.904,1.404,0.01,0
1.035e+05,-0.044271,0.00015907,0,302.97,1.035e+05,1,1.9075,1.4075,0.01,0
1.035e+05,-0.044329,0.00014564,0,302.95,1.035e+05,1,1.911,1.411,0.01,0
1.035e+05,-0.044387,0.0001322,0,302.94,1.035e+05,1,1.9145,1.4145,0.01,0
1.035e+05,-0.044445,0.00011877,0,302.92,1.035e+05,1,1.918,1.418,0.01,0
1.035e+05,-0.044503,0.00010534,0,302.91,1.035e+05,1,1.9215,1.4215,0.01,0
1.035e+05,-0.044561,9.1904e-05,0,302.89,1.035e+05,1,1.925,1.425,0.01,0
1.035e+05,-0.044619,7.8471e-05,0,302.88,1.035e+05,1,1.9285,1.4285,0.01,0
1.035e+05,-0.044662,6.5608e-05,0,302.87,1.035e+05,1,1.932,1.432,0.01,0
1.035e+05,-0.04464,5.5351e-05,0,302.85,1.035e+05,1,1.9355,1.4355,0.01,0
1.035e+05,-0.044617,4.5094e-05,0,302.84,1.035e+05,1,1.939,1.439,0.01,0
1.035e+05,-0.044595,3.4837e-05,0,302.83,1.035e+05,1,1.9425,1.4425,0.01,0
1.035e+05,-0.044572,2.458e-05,0,302.81,1.035e+05,1,1.946,1.446,0.01,0
1.035e+05,-0.04455,1.4323e-05,0,302.8,1.035e+05,1,1.9495,1.4495,0.01,0
1.035e+05,-0.044527,4.0664e-06,0,302.78,1.035e+05,1,1.953,1.453,0.01,0
1.035e+05,-0.044505,-6.1908e-06,0,302.77,1.035e+05,1,1.9565,1.4565,0.01,0
1.035e+05,-0.044483,-1.6448e-05,0,302.76,1.035e+05,1,1.96,1.46,0.01,0
1.035e+05,-0.04446,-2.6705e-05,0,302.74,1.035e+05,1,1.9635,1.4635,0.01,0
1.035e+05,-0.044438,-3.6961e-05,0,302.73,1.035e+05,1,1.967,1.467,0.01,0
1.035e+05,-0.044415,-4.7218e-05,0,302.72,1.035e+05,1,1.9705,1.4705,0.01,0
1.035e+05,-0.044336,-5.4399e-05,0,302.7,1.035e+05,1,1.974,1.474,0.01,0
1.035e+05,-0.044256,-6.15e-05,0,302.69,1.035e+05,1,1.9775,1.4775,0.01,0
1.035e+05,-0.044176,-6.8601e-05,0,302.68,1.035e+05,1,1.981,1.481,0.01,0
1.035e+05,-0.044096,-7.5702e-05,0,302.66,1.035e+05,1,1.9845,1.4845,0.01,0
1.035e+05,-0.044016,-8.2803e-05,0,302.65,1.035e+05,1,1.988,1.488,0.01,0
1.035e+05,-0.043936,-8.9904e-05,0,302.64,1.035e+05,1,1.9915,1.4915,0.01,0
1.035e+05,-0.043856,-9.7005e-05,0,302.63,1.035e+05,1,1.995,1.495,0.01,0
1.035e+05,-0.043776,-0.00010411,0,302.61,1.035e+05,1,1.9985,1.4985,0.01,0
1.035e+05,-0.043696,-0.00011121,0,302.6,1.035e+05,1,2.002,1.502,0.01,0
1.035e+05,-0.043616,-0.00011831,0,302.59,1.035e+05,1,2.0055,1.5055,0.01,0
1.035e+05,-0.043536,-0.00012541,0,302.57,1.035e+05,1,2.009,1.509,0.01,0
1.035e+05,-0.043427,-0.00013045,0,302.56,1.035e+05,1,2.0125,1.5125,0.01,0
1.035e+05,-0.04331,-0.00013488,0,302.55,1.035e+05,1,2.016,1.516,0.01,0
1.035e+05,-0.043193,-0.00013931,0,302.54,1.035e+05,1,2.0195,1.5195,0.01,0
1.035e+05,-0.043075,-0.00014374,0,302.52,1.035e+05,1,2.023,1.523,0.01,0
1.035e+05,-0.042958,-0.00014817,0,302.51,1.035e+05,1,2.0265,1.5265,0.01,0
1.035e+05,-0.042841,-0.0001526,0,302.5,1.035e+05,1,2.03,1.53,0.01,0
1.035e+05,-0.042724,-0.00015703,0,302.49,1.035e+05,1,2.0335,1.5335,0.01,0
1.035e+05,-0.042606,-0.00016147,0,302.48,1.035e+05,1,2.037,1.537,0.01,0
1.035e+05,-0.042489,-0.0001659,0,302.46,1.035e+05,1,2.0405,1.5405,0.01,0
1.035e+05,-0.042372,-0.00017033,0,302.45,1.035e+05,1,2.044,1.544,0.01,0
1.035e+05,-0.042255,-0.00017476,0,302.44,1.035e+05,1,2.0475,1.5475,0.01,0
1.035e+05,-0.042125,-0.00017806,0,302.43,1.035e+05,1,2.051,1.551,0.01,0
1.035e+05,-0.041987,-0.0001805,0,302.42,1.035e+05,1,2.0545,1.5545,0.01,0
1.035e+05,-0.041848,-0.00018295,0,302.4,1.035e+05,1,2.058,1.558,0.01,0
1.035e+05,-0.041709,-0.00018539,0,302.39,1.035e+05,1,2.0615,1.5615,0.01,0
1.035e+05,-0.041571,-0.00018783,0,302.38,1.035e+05,1,2.065,1.565,0.01,0
1.035e+05,-0.041432,-0.00019027,0,302.37,1.035e+05,1,2.0685,1.5685,0.01,0
1.035e+05,-0.041293,-0.00019272,0,302.36,1.035e+05,1,2.072,1.572,0.01,0
1.035e+05,-0.041155,-0.00019516,0,302.34,1.035e+05,1,2.0755,1.5755,0.01,0
1.035e+05,-0.041016,-0.0001976,0,302.33,1.035e+05,1,2.079,1.579,0.01,0
1.035e+05,-0.040877,-0.00020004,0,302.32,1.035e+05,1,2.0825,1.5825,0.01,0
1.035e+05,-0.040739,-0.00020249,0,302.31,1.035e+05,1,2.086,1.586,0.01,0
1.035e+05,-0.040596,-0.00020446,0,302.3,1.035e+05,1,2.0895,1.5895,0.01,0
1.035e+05,-0.040447,-0.0002056,0,302.29,1.035e+05,1,2.093,1.593,0.01,0
1.035e+05,-0.040297,-0.00020674,0,302.28,1.035e+05,1,2.0965,1.5965,0.01,0
1.035e+05,-0.040148,-0.00020788,0,302.26,1.035e+05,1,2.1,1.6,0.01,0
1.035e+05,-0.039999,-0.00020902,0,302.25,1.035e+05,1,2.1035,1.6035,0.01,0
1.035e+05,-0.039849,-0.00021016,0,302.24,1.035e+05,1,2.107,1.607,0.01,0
1.035e+05,-0.0397,-0.0002113,0,302.23,1.035e+05,1,2.1105,1.6105,0.01,0
1.035e+05,-0.03955,-0.00021244,0,302.22,1.035e+05,1,2.114,1.614,0.01,0
1.035e+05,-0.039401,-0.00021358,0,302.21,1.035e+05,1,2.1175,1.6175,0.01,0
1.035e+05,-0.039252,-0.00021472,0,302.2,1.035e+05,1,2.121,1.621,0.01,0
1.035e+05,-0.039102,-0.00021586,0,302.19,1.035e+05,1,2.1245,1.6245,0.01,0
1.035e+05,-0.038952,-0.00021689,0,302.17,1.035e+05,1,2.128,1.628,0.01,0
1.035e+05,-0.038799,-0.00021727,0,302.16,1.035e+05,1,2.1315,1.6315,0.01,0
1.035e+05,-0.038645,-0.00021765,0,302.15,1.035e+05,1,2.135,1.635,0.01,0
1.035e+05,-0.038491,-0.00021803,0,302.14,1.035e+05,1,2.1385,1.6385,0.01,0
1.035e+05,-0.038338,-0.00021841,0,302.13,1.035e+05,1,2.142,1.642,0.01,0
1.035e+05,-0.038184,-0.00021879,0,302.12,1.035e+05,1,2.1455,1.6455,0.01,0
1.035e+05,-0.03803,-0.00021917,0,302.11,1.035e+05,1,2.149,1.649,0.01,0
1.035e+05,-0.037877,-0.00021955,0,302.1,1.035e+05,1,2.1525,1.6525,0.01,0
1.035e+05,-0.037723,-0.00021993,0,302.09,1.035e+05,1,2.156,1.656,0.01,0
1.035e+05,-0.03757,-0.00022031,0,302.08,1.035e+05,1,2.1595,1.6595,0.01,0
1.035e+05,-0.037416,-0.00022069,0,302.07,1.035e+05,1,2.163,1.663,0.01,0
1.035e+05,-0.037262,-0.00022107,0,302.06,1.035e+05,1,2.1665,1.6665,0.01,0
1.035e+05,-0.037108,-0.00022109,0,302.05,1.035e+05,1,2.17,1.67,0.01,0
1.035e+05,-0.036953,-0.0002211,0,302.04,1.035e+05,1,2.1735,1.6735,0.01,0
1.035e+05,-0.036799,-0.0002211,0,302.03,1.035e+05,1,2.177,1.677,0.01,0
1.035e+05,-0.036645,-0.0002211,0,302.01,1.035e+05,1,2.1805,1.6805,0.01,0
1.035e+05,-0.03649,-0.0002211,0,302,1.035e+05,1,2.184,1.684,0.01,0
1.035e+05,-0.036336,-0.0002211,0,301.99,1.035e+05,1,2.1875,1.6875,0.01,0
1.035e+05,-0.036181,-0.0002211,0,301.98,1.035e+05,1,2.191,1.691,0.01,0
1.035e+05,-0.036027,-0.00022111,0,301.97,1.035e+05,1,2.1945,1.6945,0.01,0
1.035e+05,-0.035873,-0.00022111,0,301.96,1.035e+05,1,2.198,1.698,0.01,0
1.035e+05,-0.035718,-0.00022111,0,301.95,1.035e+05,1,2.2015,1.7015,0.01,0
1.035e+05,-0.035564,-0.00022111,0,301.94,1.035e+05,1,2.205,1.705,0.01,0
1.035e+05,-0.03541,-0.00022101,0,301.93,1.035e+05,1,2.2085,1.7085,0.01,0
1.035e+05,-0.035256,-0.00022088,0,301.92,1.035e+05,1,2.212,1.712,0.01,0
1.035e+05,-0.035102,-0.00022075,0,301.91,1.035e+05,1,2.2155,1.7155,0.01,0
1.035e+05,-0.034949,-0.00022062,0,301.9,1.035e+05,1,2.219,1.719,0.01,0
1.035e+05,-0.034795,-0.00022049,0,301.89,1.035e+05,1,2.2225,1.7225,0.01,0
1.035e+05,-0.034641,-0.00022035,0,301.88,1.035e+05,1,2.226,1.726,0.01,0
1.035e+05,-0.034487,-0.00022022,0,301.87,1.035e+05,1,2.2295,1.7295,0.01,0
1.035e+05,-0.034334,-0.00022009,0,301.86,1.035e+05,1,2.233,1.733,0.01,0
1.035e+05,-0.03418,-0.00021996,0,301.85,1.035e+05,1,2.2365,1.7365,0.01,0
1.035e+05,-0.034026,-0.00021983,0,301.84,1.035e+05,1,2.24,1.74,0.01,0
1.035e+05,-0.033872,-0.00021969,0,301.83,1.035e+05,1,2.2435,1.7435,0.01,0
1.035e+05,-0.033719,-0.00021957,0,301.82,1.035e+05,1,2.247,1.747,0.01,0
1.035e+05,-0.033566,-0.00021944,0,301.81,1.035e+05,1,2.2505,1.7505,0.01,0
1.035e+05,-0.033414,-0.00021932,0,301.8,1.035e+05,1,2.254,1.754,0.01,0
1.035e+05,-0.033261,-0.0002192,0,301.79,1.035e+05,1,2.2575,1.7575,0.01,0
1.035e+05,-0.033108,-0.00021907,0,301.78,1.035e+05,1,2.261,1.761,0.01,0
1.035e+05,-0.032955,-0.00021895,0,301.78,1.035e+05,1,2.2645,1.7645,0.01,0
1.035e+05,-0.032802,-0.00021883,0,301.77,1.035e+05,1,2.268,1.768,0.01,0
1.035e+05,-0.03265,-0.00021871,0,301.76,1.035e+05,1,2.2715,1.7715,0.01,0
1.035e+05,-0.032497,-0.00021858,0,301.75,1.035e+05,1,2.275,1.775,0.01,0
1.035e+05,-0.032344,-0.00021846,0,301.74,1.035e+05,1,2.2785,1.7785,0.01,0
1.035e+05,-0.032191,-0.00021834,0,301.73,1.035e+05,1,2.282,1.782,0.01,0
1.035e+05,-0.032038,-0.00021824,0,301.72,1.035e+05,1,2.2855,1.7855,0.01,0
1.035e+05,-0.031886,-0.0002182,0,301.71,1.035e+05,1,2.289,1.789,0.01,0
1.035e+05,-0.031734,-0.00021816,0,301.7,1.035e+05,1,2.2925,1.7925,0.01,0
1.035e+05,-0.031582,-0.00021811,0,301.69,1.035e+05,1,2.296,1.796,0.01,0
1.035e+05,-0.031429,-0.00021807,0,301.68,1.035e+05,1,2.2995,1.7995,0.01,0
1.035e+05,-0.031277,-0.00021803,0,301.67,1.035e+05,1,2.303,1.803,0.01,0
1.035e+05,-0.031125,-0.00021798,0,301.66,1.035e+05,1,2.3065,1.8065,0.01,0
1.035e+05,-0.030973,-0.00021794,0,301.65,1.035e+05,1,2.31,1.81,0.01,0
1.035e+05,-0.03082,-0.0002179,0,301.64,1.035e+05,1,2.3135,1.8135,0.01,0
1.035e+05,-0.030668,-0.00021785,0,301.64,1.035e+05,1,2.317,1.817,0.01,0
1.035e+05,-0.030516,-0.00021781,0,301.63,1.035e+05,1,2.3205,1.8205,0.01,0
1.035e+05,-0.030364,-0.00021778,0,301.62,1.035e+05,1,2.324,1.824,0.01,0
1.035e+05,-0.030211,-0.00021784,0,301.61,1.035e+05,1,2.3275,1.8275,0.01,0
1.035e+05,-0.030059,-0.00021791,0,301.6,1.035e+05,1,2.331,1.831,0.01,0
1.035e+05,-0.029906,-0.00021797,0,301.59,1.035e+05,1,2.3345,1.8345,0.01,0
1.035e+05,-0.029754,-0.00021803,0,301.58,1.035e+05,1,2.338,1.838,0.01,0
1.035e+05,-0.029602,-0.00021809,0,301.57,1.035e+05,1,2.3415,1.8415,0.01,0
1.035e+05,-0.029449,-0.00021815,0,301.56,1.035e+05,1,2.345,1.845,0.01,0
1.035e+05,-0.029297,-0.00021821,0,301.56,1.035e+05,1,2.3485,1.8485,0.01,0
1.035e+05,-0.029145,-0.00021827,0,301.55,1.035e+05,1,2.352,1.852,0.01,0
1.035e+05,-0.028992,-0.00021833,0,301.54,1.035e+05,1,2.3555,1.8555,0.01,0
1.035e+05,-0.02884,-0.0002184,0,301.53,1.035e+05,1,2.359,1.859,0.01,0
1.035e+05,-0.028688,-0.00021846,0,301.52,1.035e+05,1,2.3625,1.8625,0.01,0
1.035e+05,-0.028535,-0.00021861,0,301.51,1.035e+05,1,2.366,1.866,0.01,0
1.035e+05,-0.028381,-0.00021878,0,301.5,1.035e+05,1,2.3695,1.8695,0.01,0
1.035e+05,-0.028228,-0.00021894,0,301.49,1.035e+05,1,2.373,1.873,0.01,0
1.035e+05,-0.028075,-0.0002191,0,301.49,1.035e+05,1,2.3765,1.8765,0.01,0
1.035e+05,-0.027922,-0.00021927,0,301.48,1.035e+05,1,2.38,1.88,0.01,0
1.035e+05,-0.027769,-0.00021943,0,301.47,1.035e+05,1,2.3835,1.8835,0.01,0
1.035e+05,-0.027616,-0.00021959,0,301.46,1.035e+05,1,2.387,1.887,0.01,0
1.035e+05,-0.027463,-0.00021976,0,301.45,1.035e+05,1,2.3905,1.8905,0.01,0
1.035e+05,-0.02731,-0.00021992,0,301.44,1.035e+05,1,2.394,1.894,0.01,0
1.035e+05,-0.027156,-0.00022008,0,301.44,1.035e+05,1,2.3975,1.8975,0.01,0
1.035e+05,-0.027003,-0.00022025,0,301.43,1.035e+05,1,2.401,1.901,0.01,0
1.035e+05,-0.026849,-0.00022047,0,301.42,1.035e+05,1,2.4045,1.9045,0.01,0
1.035e+05,-0.026695,-0.00022072,0,301.41,1.035e+05,1,2.408,1.908,0.01,0
1.035e+05,-0.02654,-0.00022097,0,301.4,1.035e+05,1,2.4115,1.9115,0.01,0
1.035e+05,-0.026386,-0.00022122,0,301.39,1.035e+05,1,2.415,1.915,0.01,0
1.035e+05,-0.026231,-0.00022147,0,301.39,1.035e+05,1,2.4185,1.9185,0.01,0
1.035e+05,-0.026077,-0.00022172,0,301.38,1.035e+05,1,2.422,1.922,0.01,0
1.035e+05,-0.025922,-0.00022196,0,301.37,1.035e+05,1,2.4255,1.9255,0.01,0
1.035e+05,-0.025768,-0.00022221,0,301.36,1.035e+05,1,2.429,1.929,0.01,0
1.035e+05,-0.025613,-0.00022246,0,301.35,1.035e+05,1,2.4325,1.9325,0.01,0
1.035e+05,-0.025459,-0.00022271,0,301.35,1.035e+05,1,2.436,1.936,0.01,0
1.035e+05,-0.025305,-0.00022296,0,301.34,1.035e+05,1,2.4395,1.9395,0.01,0
1.035e+05,-0.025149,-0.00022324,0,301.33,1.035e+05,1,2.443,1.943,0.01,0
1.035e+05,-0.024993,-0.00022355,0,301.32,1.035e+05,1,2.4465,1.9465,0.01,0
1.035e+05,-0.024837,-0.00022386,0,301.31,1.035e+05,1,2.45,1.95,0.01,0
1.035e+05,-0.02468,-0.00022416,0,301.31,1.035e+05,1,2.4535,1.9535,0.01,0
1.035e+05,-0.024524,-0.00022447,0,301.3,1.035e+05,1,2.457,1.957,0.01,0
1.035e+05,-0.024368,-0.00022478,0,301.29,1.035e+05,1,2.4605,1.9605,0.01,0
1.035e+05,-0.024212,-0.00022509,0,301.28,1.035e+05,1,2.464,1.964,0.01,0
1.035e+05,-0.024055,-0.0002254,0,301.27,1.035e+05,1,2.4675,1.9675,0.01,0
1.035e+05,-0.023899,-0.00022571,0,301.27,1.035e+05,1,2.471,1.971,0.01,0
1.035e+05,-0.023743,-0.00022602,0,301.26,1.035e+05,1,2.4745,1.9745,0.01,0
1.035e+05,-0.023587,-0.00022633,0,301.25,1.035e+05,1,2.478,1.978,0.01,0
1.035e+05,-0.02343,-0.00022665,0,301.24,1.035e+05,1,2.4815,1.9815,0.01,0
1.035e+05,-0.023272,-0.00022699,0,301.24,1.035e+05,1,2.485,1.985,0.01,0
1.035e+05,-0.023113,-0.00022733,0,301.23,1.035e+05,1,2.4885,1.9885,0.01,0
1.035e+05,-0.022955,-0.00022767,0,301.22,1.035e+05,1,2.492,1.992,0.01,0
1.035e+05,-0.022797,-0.00022801,0,301.21,1.035e+05,1,2.4955,1.9955,0.01,0
1.035e+05,-0.022639,-0.00022835,0,301.21,1.035e+05,1,2.499,1.999,0.01,0
1.035e+05,-0.02248,-0.0002287,0,301.2,1.035e+05,1,2.5025,2.0025,0.01,0
1.035e+05,-0.022322,-0.00022904,0,301.19,1.035e+05,1,2.506,2.006,0.01,0
1.035e+05,-0.022164,-0.00022938,0,301.18,1.035e+05,1,2.5095,2.0095,0.01,0
1.035e+05,-0.022006,-0.00022972,0,301.18,1.035e+05,1,2.513,2.013,0.01,0
1.035e+05,-0.021847,-0.00023006,0,301.17,1.035e+05,1,2.5165,2.0165,0.01,0
1.035e+05,-0.021689,-0.00023041,0,301.16,1.035e+05,1,2.52,2.02,0.01,0
1.035e+05,-0.021529,-0.00023075,0,301.15,1.035e+05,1,2.5235,2.0235,0.01,0
1.035e+05,-0.021368,-0.0002311,0,301.15,1.035e+05,1,2.527,2.027,0.01,0
1.035e+05,-0.021208,-0.00023145,0,301.14,1.035e+05,1,2.5305,2.0305,0.01,0
1.035e+05,-0.021048,-0.0002318,0,301.13,1.035e+05,1,2.534,2.034,0.01,0
1.035e+05,-0.020887,-0.00023214,0,301.13,1.035e+05,1,2.5375,2.0375,0.01,0
1.035e+05,-0.020727,-0.00023249,0,301.12,1.035e+05,1,2.541,2.041,0.01,0
1.035e+05,-0.020567,-0.00023284,0,301.11,1.035e+05,1,2.5445,2.0445,0.01,0
1.035e+05,-0.020406,-0.00023319,0,301.1,1.035e+05,1,2.548,2.048,0.01,0
1.035e+05,-0.020246,-0.00023353,0,301.1,1.035e+05,1,2.5515,2.0515,0.01,0
1.035e+05,-0.020086,-0.00023388,0,301.09,1.035e+05,1,2.555,2.055,0.01,0
1.035e+05,-0.019925,-0.00023423,0,301.08,1.035e+05,1,2.5585,2.0585,0.01,0
1.035e+05,-0.019763,-0.00023456,0,301.08,1.035e+05,1,2.562,2.062,0.01,0
1.035e+05,-0.019601,-0.00023488,0,301.07,1.035e+05,1,2.5655,2.0655,0.01,0
1.035e+05,-0.019439,-0.00023521,0,301.06,1.035e+05,1,2.569,2.069,0.01,0
1.035e+05,-0.019277,-0.00023553,0,301.06,1.035e+05,1,2.5725,2.0725,0.01,0
1.035e+05,-0.019115,-0.00023586,0,301.05,1.035e+05,1,2.576,2.076,0.01,0
1.035e+05,-0.018952,-0.00023619,0,301.04,1.035e+05,1,2.5795,2.0795,0.01,0
1.035e+05,-0.01879,-0.00023651,0,301.04,1.035e+05,1,2.583,2.083,0.01,0
1.035e+05,-0.018628,-0.00023684,0,301.03,1.035e+05,1,2.5865,2.0865,0.01,0
1.035e+05,-0.018466,-0.00023716,0,301.02,1.035e+05,1,2.59,2.09,0.01,0
1.035e+05,-0.018303,-0.00023749,0,301.02,1.035e+05,1,2.5935,2.0935,0.01,0
1.035e+05,-0.018141,-0.00023782,0,301.01,1.035e+05,1,2.597,2.097,0.01,0
1.035e+05,-0.017978,-0.00023811,0,301,1.035e+05,1,2.6005,2.1005,0.01,0
1.035e+05,-0.017814,-0.00023838,0,301,1.035e+05,1,2.604,2.104,0.01,0
1.035e+05,-0.01765,-0.00023866,0,300.99,1.035e+05,1,2.6075,2.1075,0.01,0
1.035e+05,-0.017486,-0.00023894,0,300.98,1.035e+05,1,2.611,2.111,0.01,0
1.035e+05,-0.017323,-0.00023921,0,300.98,1.035e+05,1,2.6145,2.1145,0.01,0
1.035e+05,-0.017159,-0.00023949,0,300.97,1.035e+05,1,2.618,2.118,0.01,0
1.035e+05,-0.016995,-0.00023977,0,300.96,1.035e+05,1,2.6215,2.1215,0.01,0
1.035e+05,-0.016831,-0.00024004,0,300.96,1.035e+05,1,2.625,2.125,0.01,0
1.035e+05,-0.016667,-0.00024032,0,300.95,1.035e+05,1,2.6285,2.1285,0.01,0
1.035e+05,-0.016504,-0.0002406,0,300.94,1.035e+05,1,2.632,2.132,0.01,0
1.035e+05,-0.01634,-0.00024087,0,300.94,1.035e+05,1,2.6355,2.1355,0.01,0
1.035e+05,-0.016175,-0.00024111,0,300.93,1.035e+05,1,2.639,2.139,0.01,0
1.035e+05,-0.016011,-0.00024131,0,300.92,1.035e+05,1,2.6425,2.1425,0.01,0
1.035e+05,-0.015846,-0.00024151,0,300.92,1.035e+05,1,2.646,2.146,0.01,0
1.035e+05,-0.015681,-0.00024171,0,300.91,1.035e+05,1,2.6495,2.1495,0.01,0
1.035e+05,-0.015516,-0.00024191,0,300.91,1.035e+05,1,2.653,2.153,0.01,0
1.035e+05,-0.015351,-0.00024211,0,300.9,1.035e+05,1,2.6565,2.1565,0.01,0
1.035e+05,-0.015186,-0.00024231,0,300.89,1.035e+05,1,2.66,2.16,0.01,0
1.035e+05,-0.015021,-0.00024251,0,300.89,1.035e+05,1,2.6635,2.1635,0.01,0
1.035e+05,-0.014856,-0.00024271,0,300.88,1.035e+05,1,2.667,2.167,0.01,0
1.035e+05,-0.014691,-0.00024291,0,300.87,1.035e+05,1,2.6705,2.1705,0.01,0
1.035e+05,-0.014527,-0.00024311,0,300.87,1.035e+05,1,2.674,2.174,0.01,0
1.035e+05,-0.014362,-0.00024328,0,300.86,1.035e+05,1,2.6775,2.1775,0.01,0
1.035e+05,-0.014196,-0.00024338,0,300.86,1.035e+05,1,2.681,2.181,0.01,0
1.035e+05,-0.014031,-0.00024347,0,300.85,1.035e+05,1,2.6845,2.1845,0.01,0
1.035e+05,-0.013866,-0.00024357,0,300.84,1.035e+05,1,2.688,2.188,0.01,0
1.035e+05,-0.013701,-0.00024367,0,300.84,1.035e+05,1,2.6915,2.1915,0.01,0
1.035e+05,-0.013535,-0.00024377,0,300.83,1.035e+05,1,2.695,2.195,0.01,0
1.035e+05,-0.01337,-0.00024386,0,300.83,1.035e+05,1,2.6985,2.1985,0.01,0
1.035e+05,-0.013205,-0.00024396,0,300.82,1.035e+05,1,2.702,2.202,0.01,0
1.035e+05,-0.01304,-0.00024406,0,300.82,1.035e+05,1,2.7055,2.2055,0.01,0
1.035e+05,-0.012874,-0.00024416,0,300.81,1.035e+05,1,2.709,2.209,0.01,0
1.035e+05,-0.012709,-0.00024425,0,300.8,1.035e+05,1,2.7125,2.2125,0.01,0
1.035e+05,-0.012544,-0.00024434,0,300.8,1.035e+05,1,2.716,2.216,0.01,0
1.035e+05,-0.012379,-0.00024431,0,300.79,1.035e+05,1,2.7195,2.2195,0.01,0
1.035e+05,-0.012214,-0.00024429,0,300.79,1.035e+05,1,2.723,2.223,0.01,0
1.035e+05,-0.01205,-0.00024426,0,300.78,1.035e+05,1,2.7265,2.2265,0.01,0
1.035e+05,-0.011885,-0.00024424,0,300.78,1.035e+05,1,2.73,2.23,0.01,0
1.035e+05,-0.01172,-0.00024421,0,300.77,1.035e+05,1,2.7335,2.2335,0.01,0
1.035e+05,-0.011555,-0.00024418,0,300.76,1.035e+05,1,2.737,2.237,0.01,0
1.035e+05,-0.01139,-0.00024416,0,300.76,1.035e+05,1,2.7405,2.2405,0.01,0
1.035e+05,-0.011226,-0.00024413,0,300.75,1.035e+05,1,2.744,2.244,0.01,0
1.035e+05,-0.011061,-0.00024411,0,300.75,1.035e+05,1,2.7475,2.2475,0.01,0
1.035e+05,-0.010896,-0.00024408,0,300.74,1.035e+05,1,2.751,2.251,0.01,0
1.035e+05,-0.010731,-0.00024405,0,300.74,1.035e+05,1,2.7545,2.2545,0.01,0
1.035e+05,-0.010568,-0.0002439,0,300.73,1.035e+05,1,2.758,2.258,0.01,0
1.035e+05,-0.010404,-0.00024374,0,300.73,1.035e+05,1,2.7615,2.2615,0.01,0
1.035e+05,-0.010241,-0.00024357,0,300.72,1.035e+05,1,2.765,2.265,0.01,0
1.035e+05,-0.010078,-0.00024341,0,300.72,1.035e+05,1,2.7685,2.2685,0.01,0
1.035e+05,-0.0099145,-0.00024324,0,300.71,1.035e+05,1,2.772,2.272,0.01,0
1.035e+05,-0.0097511,-0.00024308,0,300.7,1.035e+05,1,2.7755,2.2755,0.01,0
1.035e+05,-0.0095878,-0.00024291,0,300.7,1.035e+05,1,2.779,2.279,0.01,0
1.035e+05,-0.0094245,-0.00024275,0,300.69,1.035e+05,1,2.7825,2.2825,0.01,0
1.035e+05,-0.0092612,-0.00024258,0,300.69,1.035e+05,1,2.786,2.286,0.01,0
1.035e+05,-0.0090978,-0.00024242,0,300.68,1.035e+05,1,2.7895,2.2895,0.01,0
1.035e+05,-0.0089345,-0.00024225,0,300.68,1.035e+05,1,2.793,2.293,0.01,0
1.035e+05,-0.0087729,-0.00024198,0,300.67,1.035e+05,1,2.7965,2.2965,0.01,0
1.035e+05,-0.008612,-0.00024167,0,300.67,1.035e+05,1,2.8,2.3,0.01,0
1.035e+05,-0.0084512,-0.00024135,0,300.66,1.035e+05,1,2.8035,2.3035,0.01,0
1.035e+05,-0.0082904,-0.00024104,0,300.66,1.035e+05,1,2.807,2.307,0.01,0
1.035e+05,-0.0081296,-0.00024072,0,300.65,1.035e+05,1,2.8105,2.3105,0.01,0
1.035e+05,-0.0079687,-0.00024041,0,300.65,1.035e+05,1,2.814,2.314,0.01,0
1.035e+05,-0.0078079,-0.00024009,0,300.64,1.035e+05,1,2.8175,2.3175,0.01,0
1.035e+05,-0.0076471,-0.00023978,0,300.64,1.035e+05,1,2.821,2.321,0.01,0
1.035e+05,-0.0074862,-0.00023946,0,300.63,1.035e+05,1,2.8245,2.3245,0.01,0
1.035e+05,-0.0073254,-0.00023914,0,300.63,1.035e+05,1,2.828,2.328,0.01,0
1.035e+05,-0.0071646,-0.00023883,0,300.62,1.035e+05,1,2.8315,2.3315,0.01,0
1.035e+05,-0.0070054,-0.00023844,0,300.62,1.035e+05,1,2.835,2.335,0.01,0
1.035e+05,-0.0068482,-0.00023798,0,300.61,1.035e+05,1,2.8385,2.3385,0.01,0
1.035e+05,-0.0066909,-0.00023751,0,300.61,1.035e+05,1,2.842,2.342,0.01,0
1.035e+05,-0.0065337,-0.00023704,0,300.6,1.035e+05,1,2.8455,2.3455,0.01,0
1.035e+05,-0.0063764,-0.00023657,0,300.6,1.035e+05,1,2.849,2.349,0.01,0
1.035e+05,-0.0062192,-0.00023611,0,300.6,1.035e+05,1,2.8525,2.3525,0.01,0
1.035e+05,-0.0060619,-0.00023564,0,300.59,1.035e+05,1,2.856,2.356,0.01,0
1.035e+05,-0.0059046,-0.00023517,0,300.59,1.035e+05,1,2.8595,2.3595,0.01,0
1.035e+05,-0.0057474,-0.00023471,0,300.58,1.035e+05,1,2.863,2.363,0.01,0
1.035e+05,-0.0055901,-0.00023424,0,300.58,1.035e+05,1,2.8665,2.3665,0.01,0
1.035e+05,-0.0054329,-0.00023377,0,300.57,1.035e+05,1,2.87,2.37,0.01,0
1.035e+05,-0.0052769,-0.00023327,0,300.57,1.035e+05,1,2.8735,2.3735,0.01,0
1.035e+05,-0.0051242,-0.00023266,0,300.56,1.035e+05,1,2.877,2.377,0.01,0
1.035e+05,-0.0049716,-0.00023204,0,300.56,1.035e+05,1,2.8805,2.3805,0.01,0
1.035e+05,-0.0048189,-0.00023143,0,300.55,1.035e+05,1,2.884,2.384,0.01,0
1.035e+05,-0.0046663,-0.00023082,0,300.55,1.035e+05,1,2.8875,2.3875,0.01,0
1.035e+05,-0.0045136,-0.00023021,0,300.55,1.035e+05,1,2.891,2.391,0.01,0
1.035e+05,-0.004361,-0.0002296,0,300.54,1.035e+05,1,2.8945,2.3945,0.01,0
1.035e+05,-0.0042083,-0.00022899,0,300.54,1.035e+05,1,2.898,2.398,0.01,0
1.035e+05,-0.0040557,-0.00022838,0,300.53,1.035e+05,1,2.9015,2.4015,0.01,0
1.035e+05,-0.0039031,-0.00022776,0,300.53,1.035e+05,1,2.905,2.405,0.01,0
1.035e+05,-0.0037504,-0.00022715,0,300.52,1.035e+05,1,2.9085,2.4085,0.01,0
1.035e+05,-0.0035981,-0.00022653,0,300.52,1.035e+05,1,2.912,2.412,0.01,0
1.035e+05,-0.0034511,-0.00022579,0,300.52,1.035e+05,1,2.9155,2.4155,0.01,0
1.035e+05,-0.003304,-0.00022504,0,300.51,1.035e+05,1,2.919,2.419,0.01,0
1.035e+05,-0.003157,-0.0002243,0,300.51,1.035e+05,1,2.9225,2.4225,0.01,0
1.035e+05,-0.0030099,-0.00022355,0,300.5,1.035e+05,1,2.926,2.426,0.01,0
1.035e+05,-0.0028628,-0.00022281,0,300.5,1.035e+05,1,2.9295,2.4295,0.01,0
1.035e+05,-0.0027157,-0.00022206,0,300.49,1.035e+05,1,2.933,2.433,0.01,0
1.035e+05,-0.0025687,-0.00022132,0,300.49,1.035e+05,1,2.9365,2.4365,0.01,0
1.035e+05,-0.0024216,-0.00022058,0,300.49,1.035e+05,1,2.94,2.44,0.01,0
1.035e+05,-0.0022745,-0.00021983,0,300.48,1.035e+05,1,2.9435,2.4435,0.01,0
1.035e+05,-0.0021275,-0.00021909,0,300.48,1.035e+05,1,2.947,2.447,0.01,0
1.035e+05,-0.0019804,-0.00021834,0,300.47,1.035e+05,1,2.9505,2.4505,0.01,0
1.035e+05,-0.0018389,-0.0002175,0,300.47,1.035e+05,1,2.954,2.454,0.01,0
1.035e+05,-0.0016983,-0.00021664,0,300.47,1.035e+05,1,2.9575,2.4575,0.01,0
1.035e+05,-0.0015577,-0.00021577,0,300.46,1.035e+05,1,2.961,2.461,0.01,0
1.035e+05,-0.001417,-0.00021491,0,300.46,1.035e+05,1,2.9645,2.4645,0.01,0
1.035e+05,-0.0012764,-0.00021405,0,300.45,1.035e+05,1,2.968,2.468,0.01,0
1.035e+05,-0.0011358,-0.00021319,0,300.45,1.035e+05,1,2.9715,2.4715,0.01,0
1.035e+05,-0.00099516,-0.00021233,0,300.45,1.035e+05,1,2.975,2.475,0.01,0
1.035e+05,-0.00085454,-0.00021147,0,300.44,1.035e+05,1,2.9785,2.4785,0.01,0
1.035e+05,-0.0007139,-0.00021061,0,300.44,1.035e+05,1,2.982,2.482,0.01,0
1.035e+05,-0.00057328,-0.00020975,0,300.44,1.035e+05,1,2.9855,2.4855,0.01,0
1.035e+05,-0.00043266,-0.00020888,0,300.43,1.035e+05,1,2.989,2.489,0.01,0
1.035e+05,-0.00029675,-0.00020796,0,300.43,1.035e+05,1,2.9925,2.4925,0.01,0
1.035e+05,-0.00016329,-0.00020701,0,300.42,1.035e+05,1,2.996,2.496,0.01,0
1.035e+05,-2.9838e-05,-0.00020606,0,300.42,1.035e+05,1,2.9995,2.4995,0.01,0
1.035e+05,0.00010362,-0.00020511,0,300.42,1.035e+05,1,3.003,2.503,0.01,0
1.035e+05,0.00023708,-0.00020416,0,300.41,1.035e+05,1,3.0065,2.5065,0.01,0
1.035e+05,0.00037053,-0.00020321,0,300.41,1.035e+05,1,3.01,2.51,0.01,0
1.035e+05,0.00050399,-0.00020226,0,300.41,1.035e+05,1,3.0135,2.5135,0.01,0
1.035e+05,0.00063745,-0.00020131,0,300.4,1.035e+05,1,3.017,2.517,0.01,0
1.035e+05,0.0007709,-0.00020035,0,300.4,1.035e+05,1,3.0205,2.5205,0.01,0
1.035e+05,0.00090436,-0.0001994,0,300.4,1.035e+05,1,3.024,2.524,0.01,0
1.035e+05,0.0010378,-0.00019845,0,300.39,1.035e+05,1,3.0275,2.5275,0.01,0
1.035e+05,0.0011678,-0.00019747,0,300.39,1.035e+05,1,3.031,2.531,0.01,0
1.035e+05,0.0012937,-0.00019647,0,300.39,1.035e+05,1,3.0345,2.5345,0.01,0
1.035e+05,0.0014196,-0.00019546,0,300.38,1.035e+05,1,3.038,2.538,0.01,0
1.035e+05,0.0015455,-0.00019445,0,300.38,1.035e+05,1,3.0415,2.5415,0.01,0
1.035e+05,0.0016714,-0.00019345,0,300.38,1.035e+05,1,3.045,2.545,0.01,0
1.035e+05,0.0017973,-0.00019244,0,300.37,1.035e+05,1,3.0485,2.5485,0.01,0
1.035e+05,0.0019232,-0.00019143,0,300.37,1.035e+05,1,3.052,2.552,0.01,0
1.035e+05,0.002049,-0.00019043,0,300.37,1.035e+05,1,3.0555,2.5555,0.01,0
1.035e+05,0.0021749,-0.00018942,0,300.36,1.035e+05,1,3.059,2.559,0.01,0
1.035e+05,0.0023008,-0.00018841,0,300.36,1.035e+05,1,3.0625,2.5625,0.01,0
1.035e+05,0.0024267,-0.00018741,0,300.36,1.035e+05,1,3.066,2.566,0.01,0
1.035e+05,0.0025506,-0.00018639,0,300.35,1.035e+05,1,3.0695,2.5695,0.01,0
1.035e+05,0.0026688,-0.00018536,0,300.35,1.035e+05,1,3.073,2.573,0.01,0
1.035e+05,0.0027869,-0.00018433,0,300.35,1.035e+05,1,3.0765,2.5765,0.01,0
1.035e+05,0.0029051,-0.0001833,0,300.34,1.035e+05,1,3.08,2.58,0.01,0
1.035e+05,0.0030232,-0.00018227,0,300.34,1.035e+05,1,3.0835,2.5835,0.01,0
1.035e+05,0.0031413,-0.00018124,0,300.34,1.035e+05,1,3.087,2.587,0.01,0
1.035e+05,0.0032595,-0.0001802,0,300.33,1.035e+05,1,3.0905,2.5905,0.01,0
1.035e+05,0.0033776,-0.00017917,0,300.33,1.035e+05,1,3.094,2.594,0.01,0
1.035e+05,0.0034958,-0.00017814,0,300.33,1.035e+05,1,3.0975,2.5975,0.01,0
1.035e+05,0.0036139,-0.00017711,0,300.33,1.035e+05,1,3.101,2.601,0.01,0
1.035e+05,0.003732,-0.00017608,0,300.32,1.035e+05,1,3.1045,2.6045,0.01,0
1.035e+05,0.0038498,-0.00017505,0,300.32,1.035e+05,1,3.108,2.608,0.01,0
1.035e+05,0.0039602,-0.00017401,0,300.32,1.035e+05,1,3.1115,2.6115,0.01,0
1.035e+05,0.0040705,-0.00017297,0,300.31,1.035e+05,1,3.115,2.615,0.01,0
1.035e+05,0.0041809,-0.00017193,0,300.31,1.035e+05,1,3.1185,2.6185,0.01,0
1.035e+05,0.0042912,-0.00017089,0,300.31,1.035e+05,1,3.122,2.622,0.01,0
1.035e+05,0.0044016,-0.00016985,0,300.31,1.035e+05,1,3.1255,2.6255,0.01,0
1.035e+05,0.0045119,-0.00016881,0,300.3,1.035e+05,1,3.129,2.629,0.01,0
1.035e+05,0.0046223,-0.00016777,0,300.3,1.035e+05,1,3.1325,2.6325,0.01,0
1.035e+05,0.0047326,-0.00016673,0,300.3,1.035e+05,1,3.136,2.636,0.01,0
1.035e+05,0.004843,-0.00016569,0,300.29,1.035e+05,1,3.1395,2.6395,0.01,0
1.035e+05,0.0049533,-0.00016465,0,300.29,1.035e+05,1,3.143,2.643,0.01,0
1.035e+05,0.0050637,-0.00016361,0,300.29,1.035e+05,1,3.1465,2.6465,0.01,0
1.035e+05,0.0051675,-0.00016259,0,300.29,1.035e+05,1,3.15,2.65,0.01,0
1.035e+05,0.00527,-0.00016157,0,300.28,1.035e+05,1,3.1535,2.6535,0.01,0
1.035e+05,0.0053726,-0.00016054,0,300.28,1.035e+05,1,3.157,2.657,0.01,0
1.035e+05,0.0054752,-0.00015952,0,300.28,1.035e+05,1,3.1605,2.6605,0.01,0
1.035e+05,0.0055777,-0.0001585,0,300.28,1.035e+05,1,3.164,2.664,0.01,0
1.035e+05,0.0056803,-0.00015748,0,300.27,1.035e+05,1,3.1675,2.6675,0.01,0
1.035e+05,0.0057828,-0.00015645,0,300.27,1.035e+05,1,3.171,2.671,0.01,0
1.035e+05,0.0058854,-0.00015543,0,300.27,1.035e+05,1,3.1745,2.6745,0.01,0
1.035e+05,0.0059879,-0.00015441,0,300.27,1.035e+05,1,3.178,2.678,0.01,0
1.035e+05,0.0060905,-0.00015339,0,300.26,1.035e+05,1,3.1815,2.6815,0.01,0
1.035e+05,0.0061931,-0.00015237,0,300.26,1.035e+05,1,3.185,2.685,0.01,0
1.035e+05,0.0062909,-0.00015136,0,300.26,1.035e+05,1,3.1885,2.6885,0.01,0
1.035e+05,0.006386,-0.00015036,0,300.26,1.035e+05,1,3.192,2.692,0.01,0
1.035e+05,0.0064812,-0.00014936,0,300.25,1.035e+05,1,3.1955,2.6955,0.01,0
1.035e+05,0.0065763,-0.00014836,0,300.25,1.035e+05,1,3.199,2.699,0.01,0
1.035e+05,0.0066714,-0.00014736,0,300.25,1.035e+05,1,3.2025,2.7025,0.01,0
1.035e+05,0.0067666,-0.00014636,0,300.25,1.035e+05,1,3.206,2.706,0.01,0
1.035e+05,0.0068617,-0.00014536,0,300.25,1.035e+05,1,3.2095,2.7095,0.01,0
1.035e+05,0.0069569,-0.00014436,0,300.24,1.035e+05,1,3.213,2.713,0.01,0
1.035e+05,0.007052,-0.00014336,0,300.24,1.035e+05,1,3.2165,2.7165,0.01,0
1.035e+05,0.0071471,-0.00014235,0,300.24,1.035e+05,1,3.22,2.72,0.01,0
1.035e+05,0.0072423,-0.00014135,0,300.24,1.035e+05,1,3.2235,2.7235,0.01,0
1.035e+05,0.0073342,-0.00014039,0,300.23,1.035e+05,1,3.227,2.727,0.01,0
1.035e+05,0.0074218,-0.00013947,0,300.23,1.035e+05,1,3.2305,2.7305,0.01,0
1.035e+05,0.0075095,-0.00013854,0,300.23,1.035e+05,1,3.234,2.734,0.01,0
1.035e+05,0.0075971,-0.00013762,0,300.23,1.035e+05,1,3.2375,2.7375,0.01,0
1.035e+05,0.0076848,-0.0001367,0,300.23,1.035e+05,1,3.241,2.741,0.01,0
1.035e+05,0.0077725,-0.00013578,0,300.22,1.035e+05,1,3.2445,2.7445,0.01,0
1.035e+05,0.0078601,-0.00013486,0,300.22,1.035e+05,1,3.248,2.748,0.01,0
1.035e+05,0.0079478,-0.00013394,0,300.22,1.035e+05,1,3.2515,2.7515,0.01,0
1.035e+05,0.0080354,-0.00013301,0,300.22,1.035e+05,1,3.255,2.755,0.01,0
1.035e+05,0.0081231,-0.00013209,0,300.22,1.035e+05,1,3.2585,2.7585,0.01,0
1.035e+05,0.0082107,-0.00013117,0,300.21,1.035e+05,1,3.262,2.762,0.01,0
1.035e+05,0.008297,-0.00013025,0,300.21,1.035e+05,1,3.2655,2.7655,0.01,0
1.035e+05,0.0083787,-0.00012932,0,300.21,1.035e+05,1,3.269,2.769,0.01,0
1.035e+05,0.0084604,-0.00012839,0,300.21,1.035e+05,1,3.2725,2.7725,0.01,0
1.035e+05,0.008542,-0.00012746,0,300.21,1.035e+05,1,3.276,2.776,0.01,0
1.035e+05,0.0086237,-0.00012654,0,300.21,1.035e+05,1,3.2795,2.7795,0.01,0
1.035e+05,0.0087053,-0.00012561,0,300.2,1.035e+05,1,3.283,2.783,0.01,0
1.035e+05,0.008787,-0.00012468,0,300.2,1.035e+05,1,3.2865,2.7865,0.01,0
1.035e+05,0.0088686,-0.00012375,0,300.2,1.035e+05,1,3.29,2.79,0.01,0
1.035e+05,0.0089503,-0.00012283,0,300.2,1.035e+05,1,3.2935,2.7935,0.01,0
1.035e+05,0.0090319,-0.0001219,0,300.2,1.035e+05,1,3.297,2.797,0.01,0
1.035e+05,0.0091136,-0.00012097,0,300.19,1.035e+05,1,3.3005,2.8005,0.01,0
1.035e+05,0.0091951,-0.00012005,0,300.19,1.035e+05,1,3.304,2.804,0.01,0
1.035e+05,0.0092686,-0.00011938,0,300.19,1.035e+05,1,3.3075,2.8075,0.01,0
1.035e+05,0.0093422,-0.0001187,0,300.19,1.035e+05,1,3.311,2.811,0.01,0
1.035e+05,0.0094158,-0.00011803,0,300.19,1.035e+05,1,3.3145,2.8145,0.01,0
1.035e+05,0.0094894,-0.00011735,0,300.19,1.035e+05,1,3.318,2.818,0.01,0
1.035e+05,0.009563,-0.00011668,0,300.19,1.035e+05,1,3.3215,2.8215,0.01,0
1.035e+05,0.0096366,-0.00011601,0,300.18,1.035e+05,1,3.325,2.825,0.01,0
1.035e+05,0.0097102,-0.00011533,0,300.18,1.035e+05,1,3.3285,2.8285,0.01,0
1.035e+05,0.0097838,-0.00011466,0,300.18,1.035e+05,1,3.332,2.832,0.01,0
1.035e+05,0.0098573,-0.00011398,0,300.18,1.035e+05,1,3.3355,2.8355,0.01,0
1.035e+05,0.0099309,-0.00011331,0,300.18,1.035e+05,1,3.339,2.839,0.01,0
1.035e+05,0.010005,-0.00011264,0,300.18,1.035e+05,1,3.3425,2.8425,0.01,0
1.035e+05,0.010077,-0.00011176,0,300.18,1.035e+05,1,3.346,2.846,0.01,0
1.035e+05,0.01015,-0.00011083,0,300.17,1.035e+05,1,3.3495,2.8495,0.01,0
1.035e+05,0.010223,-0.0001099,0,300.17,1.035e+05,1,3.353,2.853,0.01,0
1.035e+05,0.010296,-0.00010897,0,300.17,1.035e+05,1,3.3565,2.8565,0.01,0
1.035e+05,0.010368,-0.00010804,0,300.17,1.035e+05,1,3.36,2.86,0.01,0
1.035e+05,0.010441,-0.00010712,0,300.17,1.035e+05,1,3.3635,2.8635,0.01,0
1.035e+05,0.010514,-0.00010619,0,300.17,1.035e+05,1,3.367,2.867,0.01,0
1.035e+05,0.010587,-0.00010526,0,300.17,1.035e+05,1,3.3705,2.8705,0.01,0
1.035e+05,0.01066,-0.00010433,0,300.17,1.035e+05,1,3.374,2.874,0.01,0
1.035e+05,0.010732,-0.00010341,0,300.16,1.035e+05,1,3.3775,2.8775,0.01,0
1.035e+05,0.010805,-0.00010248,0,300.16,1.035e+05,1,3.381,2.881,0.01,0
1.035e+05,0.010868,-0.0001021,0,300.16,1.035e+05,1,3.3845,2.8845,0.01,0
1.035e+05,0.010926,-0.00010206,0,300.16,1.035e+05,1,3.388,2.888,0.01,0
1.035e+05,0.010983,-0.00010203,0,300.16,1.035e+05,1,3.3915,2.8915,0.01,0
1.035e+05,0.01104,-0.000102,0,300.16,1.035e+05,1,3.395,2.895,0.01,0
1.035e+05,0.011098,-0.00010196,0,300.16,1.035e+05,1,3.3985,2.8985,0.01,0
1.035e+05,0.011155,-0.00010193,0,300.16,1.035e+05,1,3.402,2.902,0.01,0
1.035e+05,0.011212,-0.0001019,0,300.16,1.035e+05,1,3.4055,2.9055,0.01,0
1.035e+05,0.01127,-0.00010186,0,300.16,1.035e+05,1,3.409,2.909,0.01,0
1.035e+05,0.011327,-0.00010183,0,300.16,1.035e+05,1,3.4125,2.9125,0.01,0
1.035e+05,0.011384,-0.00010179,0,300.15,1.035e+05,1,3.416,2.916,0.01,0
1.035e+05,0.011441,-0.00010176,0,300.15,1.035e+05,1,3.4195,2.9195,0.01,0
1.035e+05,0.011507,-0.00010213,0,300.15,1.035e+05,1,3.423,2.923,0.01,0
1.035e+05,0.011586,-0.00010308,0,300.15,1.035e+05,1,3.4265,2.9265,0.01,0
1.035e+05,0.011664,-0.00010404,0,300.15,1.035e+05,1,3.43,2.93,0.01,0
1.035e+05,0.011743,-0.00010499,0,300.15,1.035e+05,1,3.4335,2.9335,0.01,0
1.035e+05,0.011821,-0.00010594,0,300.15,1.035e+05,1,3.437,2.937,0.01,0
1.035e+05,0.0119,-0.0001069,0,300.15,1.035e+05,1,3.4405,2.9405,0.01,0
1.035e+05,0.011978,-0.00010785,0,300.15,1.035e+05,1,3.444,2.944,0.01,0
1.035e+05,0.012057,-0.0001088,0,300.15,1.035e+05,1,3.4475,2.9475,0.01,0
1.035e+05,0.012135,-0.00010976,0,300.15,1.035e+05,1,3.451,2.951,0.01,0
1.035e+05,0.012214,-0.00011071,0,300.15,1.035e+05,1,3.4545,2.9545,0.01,0
1.035e+05,0.012292,-0.00011166,0,300.15,1.035e+05,1,3.458,2.958,0.01,0
1.035e+05,0.012367,-0.00011247,0,300.15,1.035e+05,1,3.4615,2.9615,0.01,0
1.035e+05,0.012427,-0.0001127,0,300.15,1.035e+05,1,3.465,2.965,0.01,0
1.035e+05,0.012487,-0.00011293,0,300.15,1.035e+05,1,3.4685,2.9685,0.01,0
1.035e+05,0.012548,-0.00011316,0,300.15,1.035e+05,1,3.472,2.972,0.01,0
1.035e+05,0.012608,-0.00011339,0,300.15,1.035e+05,1,3.4755,2.9755,0.01,0
1.035e+05,0.012668,-0.00011361,0,300.15,1.035e+05,1,3.479,2.979,0.01,0
1.035e+05,0.012728,-0.00011384,0,300.15,1.035e+05,1,3.4825,2.9825,0.01,0
1.035e+05,0.012788,-0.00011407,0,300.15,1.035e+05,1,3.486,2.986,0.01,0
1.035e+05,0.012848,-0.0001143,0,300.15,1.035e+05,1,3.4895,2.9895,0.01,0
1.035e+05,0.012909,-0.00011453,0,300.15,1.035e+05,1,3.493,2.993,0.01,0
1.035e+05,0.012969,-0.00011476,0,300.15,1.035e+05,1,3.4965,2.9965,0.01,0
1.035e+05,0.013029,-0.00011499,0,300.14,1.035e+05,1,3.5,3,0.01,0

